Fully Eulerian models for the numerical simulation of capsules with an elastic bulk nucleus

In this paper, we present a computational framework based on fully Eulerian models for fluid-structure interaction for the numerical simulation of biological capsules. The flexibility of such models, given by the Eulerian treatment of the interface and deformations, allows us to easily deal with the large deformations experienced by the capsule. The modeling of the membrane is based on a full membrane elasticity Eulerian model that is capable of capturing both area and shear variations thanks to the so-called backward characteristics. In the validation section several test cases are presented with the goal of comparing our results to others present in the literature. In this part, the comparisons are done with different well-known configurations (capsule in shear flow and square-section channel), and by deepening the effect of the elastic constitutive law and capillary number on the membrane dynamics. Finally, to show the potential of this framework we introduce a new test case that describes the relaxation of a capsule in an opening channel. In order to increase the challenges of this test we study the influence of an internal nucleus, modeled as a hyperelastic solid, on the membrane evolution. Several numerical simulations of a 3D relaxation phenomenon are presented to provide characteristic shapes and curves related to the capsule deformations, while also modifying size and stiffness parameter of the nucleus.

==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_membrane.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.63023996      0.895146012       1.63023996    
   2.5000000000000001E-002   1.63006806      0.892156005       1.63006806    
   3.7500000000000006E-002   1.62526393      0.890102029       1.62526393    
   5.0000000000000003E-002   1.61482799      0.888729990       1.61482799    
   6.2500000000000000E-002   1.60124707      0.887809992       1.60124707    
   7.5000000000000011E-002   1.58703697      0.887162030       1.58703697    
   8.7500000000000008E-002   1.57352495      0.886668026       1.57352495    
  0.10000000000000001        1.56100607      0.886214018       1.56100607    
  0.11250000000000000        1.54940200      0.885821998       1.54940200    
  0.12500000000000000        1.53863800      0.885432005       1.53863800    
  0.13750000000000001        1.52854896      0.885270000       1.52854896    
  0.15000000000000002        1.51900899      0.885096014       1.51900899    
  0.16250000000000001        1.50995600      0.884847999       1.50995600    
  0.17500000000000002        1.50122905      0.884607971       1.50122905    
  0.18750000000000000        1.49283195      0.884145975       1.49283195    
  0.20000000000000001        1.48469591      0.884328008       1.48469591    
  0.21250000000000002        1.47680104      0.884298027       1.47680104    
  0.22500000000000001        1.46908998      0.884061992       1.46908998    
  0.23750000000000002        1.46150601      0.883930027       1.46150601    
  0.25000000000000000        1.45408595      0.883840024       1.45408595    
  0.26250000000000001        1.44678402      0.883733988       1.44678402    
  0.27500000000000002        1.43959105      0.883705974       1.43959105    
  0.28750000000000003        1.43250299      0.883635998       1.43250299    
  0.30000000000000004        1.42549407      0.883599997       1.42549407    
  0.31250000000000000        1.41855001      0.883563995       1.41855001    
  0.32500000000000001        1.41167498      0.883524001       1.41167498    
  0.33750000000000002        1.40490103      0.883524001       1.40490103    
  0.35000000000000003        1.39816606      0.883491993       1.39816606    
  0.36250000000000004        1.39149404      0.883517981       1.39149404    
  0.37500000000000000        1.38488495      0.883517981       1.38488495    
  0.38750000000000001        1.37835491      0.883553982       1.37835491    
  0.40000000000000002        1.37187994      0.883588016       1.37187994    
  0.41250000000000003        1.36549211      0.883678019       1.36549008    
  0.42500000000000004        1.35956693      0.883794010       1.35917795    
  0.43750000000000000        1.35428607      0.883946002       1.35295606    
  0.45000000000000001        1.34957898      0.884148002       1.34682202    
  0.46250000000000002        1.34535706      0.884405971       1.34078455    
  0.47500000000000003        1.34163129      0.885097980       1.33487046    
  0.48750000000000004        1.33825886      0.885594010       1.32905567    
  0.50000000000000000        1.33518064      0.886669993       1.32336223    
  0.51250000000000007        1.33243537      0.887755990       1.31783831    
  0.52500000000000002        1.32992029      0.888863981       1.31242669    
  0.53749999999999998        1.32754147      0.890034020       1.30717301    
  0.55000000000000004        1.32545173      0.891246021       1.30209947    
  0.56250000000000000        1.32339597      0.891968012       1.29715884    
  0.57500000000000007        1.32144094      0.892719984       1.29238629    
  0.58750000000000002        1.31975877      0.893577993       1.28779411    
  0.60000000000000009        1.31803882      0.894370019       1.28335404    
  0.61250000000000004        1.31635499      0.895301998       1.27908397    
  0.62500000000000000        1.31490600      0.896236002       1.27495193    
  0.63750000000000007        1.31352103      0.897135973       1.27100801    
  0.65000000000000002        1.31216896      0.898050010       1.26719999    
  0.66250000000000009        1.31076896      0.898952007       1.26355898    
  0.67500000000000004        1.30949199      0.899749994       1.26003993    
  0.68750000000000000        1.30828691      0.900626004       1.25666690    
  0.70000000000000007        1.30718791      0.901459992       1.25347698    
  0.71250000000000002        1.30600393      0.902271986       1.25037396    
  0.72500000000000009        1.30491805      0.903046012       1.24739707    
  0.73750000000000004        1.30369401      0.903786004       1.24454212    
  0.75000000000000000        1.30263603      0.904542029       1.24178505    
  0.76250000000000007        1.30168700      0.905246019       1.23916996    
  0.77500000000000002        1.30076098      0.905896008       1.23660803    
  0.78750000000000009        1.29980302      0.906584024       1.23415601    
  0.80000000000000004        1.29895401      0.907216012       1.23181593    
  0.81250000000000000        1.29804993      0.907801986       1.22954202    
  0.82500000000000007        1.29721403      0.908396006       1.22735095    
  0.83750000000000002        1.29631305      0.908990026       1.22524703    
  0.85000000000000009        1.29548907      0.909561992       1.22321701    
  0.86250000000000004        1.29450393      0.910124004       1.22125697    
  0.87500000000000000        1.29376507      0.910794020       1.21933508    
  0.88750000000000007        1.29302812      0.911473989       1.21750998    
  0.90000000000000002        1.29233003      0.912158012       1.21571398    
  0.91250000000000009        1.29173803      0.912819982       1.21400309    
  0.92500000000000004        1.29102707      0.913465977       1.21232700    
  0.93750000000000000        1.29046404      0.914081991       1.21068096    
  0.95000000000000007        1.28979492      0.914749980       1.20914292    
  0.96250000000000002        1.28906012      0.915341973       1.20760107    
  0.97500000000000009        1.28847194      0.915495992       1.20612299    
  0.98750000000000004        1.28788590      0.914900005       1.20468092    
   1.0000000000000000        1.28731608      0.916191995       1.20326602    
   1.0125000000000000        1.28678799      0.915350020       1.20192504    
   1.0250000000000001        1.28619194      0.916620016       1.20058990    
   1.0375000000000001        1.28571200      0.915422022       1.19929910    
   1.0500000000000000        1.28519702      0.917021990       1.19806802    
   1.0625000000000000        1.28459096      0.916094005       1.19682598    
   1.0750000000000000        1.28420305      0.917479992       1.19565606    
   1.0875000000000001        1.28361297      0.916743994       1.19447899    
   1.1000000000000001        1.28309608      0.917541981       1.19335103    
   1.1125000000000000        1.28263497      0.916920006       1.19224310    
   1.1250000000000000        1.28241098      0.918334007       1.19115305    
   1.1375000000000000        1.28192902      0.918025970       1.19010711    
   1.1500000000000001        1.28170705      0.915848017       1.18908703    
   1.1625000000000001        1.28118801      0.917164028       1.18808293    
   1.1750000000000000        1.28048706      0.915823996       1.18711603    
   1.1875000000000000        1.28025508      0.916172028       1.18615699    
   1.2000000000000002        1.28010798      0.916562021       1.18523407    
   1.2125000000000001        1.27957201      0.919654012       1.18429899    
   1.2250000000000001        1.27945304      0.918780029       1.18341804    
   1.2375000000000000        1.27907300      0.915960014       1.18253112    
   1.2500000000000000        1.27867413      0.919463992       1.18167007    
   1.2625000000000002        1.27821612      0.919611990       1.18084013    
   1.2750000000000001        1.27803802      0.915813982       1.18000007    
   1.2875000000000001        1.27740383      0.918752015       1.17920995    
   1.3000000000000000        1.27716684      0.919588029       1.17837989    
   1.3125000000000000        1.27686882      0.915863991       1.17759991    
   1.3250000000000002        1.27637386      0.917999983       1.17683995    
   1.3375000000000001        1.27591991      0.919669986       1.17609000    
   1.3500000000000001        1.27574003      0.915579975       1.17535996    
   1.3625000000000000        1.27523005      0.918232024       1.17465007    
   1.3750000000000000        1.27480006      0.920686007       1.17393005    
   1.3875000000000002        1.27474010      0.916848004       1.17324007    
   1.4000000000000001        1.27419996      0.917909980       1.17254996    
   1.4125000000000001        1.27363992      0.920044005       1.17189991    
   1.4250000000000000        1.27347004      0.916029990       1.17122996    
   1.4375000000000000        1.27277005      0.917717993       1.17060006    
   1.4500000000000002        1.27235007      0.920584023       1.16997004    
   1.4625000000000001        1.27202988      0.916580021       1.16934991    
   1.4750000000000001        1.27156997      0.917940021       1.16874993    
   1.4875000000000000        1.27081001      0.921082020       1.16814995    
   1.5000000000000000        1.27074003      0.919366002       1.16755998    
   1.5125000000000002        1.27030003      0.915408015       1.16697001    
   1.5250000000000001        1.26943016      0.919979990       1.16643012    
   1.5375000000000001        1.26908994      0.920816004       1.16586995    
   1.5500000000000000        1.26873994      0.917515993       1.16530991    
   1.5625000000000000        1.26844001      0.916944027       1.16480994    
   1.5750000000000002        1.26760006      0.921352029       1.16428995    
   1.5875000000000001        1.26758003      0.920592010       1.16376007    
   1.6000000000000001        1.26729012      0.917869985       1.16323006    
   1.6125000000000000        1.26685011      0.918371975       1.16273010    
   1.6250000000000000        1.26646996      0.916634023       1.16224992    
   1.6375000000000002        1.26585996      0.917617977       1.16174996    
   1.6500000000000001        1.26526999      0.918070018       1.16125989    
   1.6625000000000001        1.26496994      0.918929994       1.16075993    
   1.6750000000000000        1.26462996      0.917789996       1.16026998    
   1.6875000000000000        1.26381993      0.917342007       1.15978992    
   1.7000000000000002        1.26317000      0.919752002       1.15932000    
   1.7125000000000001        1.26268995      0.921559989       1.15880990    
   1.7250000000000001        1.26265991      0.921985984       1.15832984    
   1.7375000000000000        1.26240003      0.921739995       1.15784013    
   1.7500000000000000        1.26216006      0.921956003       1.15735006    
   1.7625000000000002        1.26179993      0.922526002       1.15683997    
   1.7750000000000001        1.26122010      0.922810018       1.15632010    
   1.7875000000000001        1.26081991      0.923690021       1.15578997    
   1.8000000000000000        1.26033008      0.924023986       1.15526009    
   1.8125000000000000        1.25997984      0.924448013       1.15470994    
   1.8250000000000002        1.25984991      0.924538016       1.15414000    
   1.8375000000000001        1.25922000      0.925303996       1.15355992    
   1.8500000000000001        1.25896990      0.925401986       1.15295994    
   1.8625000000000000        1.25843990      0.925632000       1.15232992    
   1.8750000000000000        1.25785005      0.926069975       1.15166998    
   1.8875000000000002        1.25738990      0.926339984       1.15098989    
   1.9000000000000001        1.25671995      0.926916003       1.15027988    
   1.9125000000000001        1.25636995      0.927082002       1.14952993    
   1.9250000000000000        1.25575984      0.926984012       1.14874995    
   1.9375000000000000        1.25507998      0.927357972       1.14792001    
   1.9500000000000002        1.25461006      0.927277982       1.14707005    
   1.9625000000000001        1.25355005      0.927713990       1.14615011    
   1.9750000000000001        1.25296998      0.927752018       1.14520001    
   1.9875000000000000        1.25187004      0.927604020       1.14419007    
   2.0000000000000000        1.25117004      0.927698016       1.14314008    
   2.0125000000000002        1.25020003      0.927577972       1.14199996    
   2.0249999999999999        1.24917006      0.927767992       1.14084005    
   2.0375000000000001        1.24814010      0.927743971       1.13960004    
   2.0500000000000003        1.24705005      0.927496016       1.13831997    
   2.0625000000000000        1.24584007      0.927537978       1.13695002    
   2.0750000000000002        1.24475992      0.927389979       1.13552999    
   2.0874999999999999        1.24326003      0.927421987       1.13402009    
   2.1000000000000001        1.24196005      0.927313983       1.13245010    
   2.1125000000000003        1.24029005      0.927182019       1.13076997    
   2.1250000000000000        1.23887002      0.927084029       1.12905002    
   2.1375000000000002        1.23724997      0.927010000       1.12722993    
   2.1499999999999999        1.23550987      0.927016020       1.12533998    
   2.1625000000000001        1.23370004      0.927088022       1.12337995    
   2.1750000000000003        1.23178005      0.926908016       1.12131000    
   2.1875000000000000        1.22983003      0.926953971       1.11916018    
   2.2000000000000002        1.22795010      0.927070022       1.11691999    
   2.2124999999999999        1.22572994      0.927182019       1.11462998    
   2.2250000000000001        1.22354984      0.927416027       1.11223984    
   2.2375000000000003        1.22132015      0.927411973       1.10980010    
   2.2500000000000000        1.21893001      0.927204013       1.10722017    
   2.2625000000000002        1.21664000      0.927429974       1.10457993    
   2.2749999999999999        1.21419001      0.927280009       1.10187006    
   2.2875000000000001        1.21158004      0.927658021       1.09910989    
   2.3000000000000003        1.20907998      0.927569985       1.09622002    
   2.3125000000000000        1.20617986      0.927406013       1.09322000    
   2.3250000000000002        1.20355988      0.927510023       1.09013987    
   2.3374999999999999        1.20084000      0.927250028       1.08697987    
   2.3500000000000001        1.19778991      0.927453995       1.08364987    
   2.3625000000000003        1.19479012      0.927937984       1.08024001    
   2.3750000000000000        1.19183016      0.935750008       1.07672000    
   2.3875000000000002        1.18850994      0.943903983       1.07312989    
   2.4000000000000004        1.18530989      0.952369988       1.06938004    
   2.4125000000000001        1.18181014      0.960448027       1.06551003    
   2.4250000000000003        1.17846990      0.968930006       1.06152010    
   2.4375000000000000        1.17504001      0.977527976       1.05747008    
   2.4500000000000002        1.17142010      0.986181974       1.05327010    
   2.4625000000000004        1.16769004      0.994808018       1.04899001    
   2.4750000000000001        1.16415000       1.00341797       1.04461002    
   2.4875000000000003        1.16035008       1.01186395       1.04013991    
   2.5000000000000000        1.15639997       1.02039397       1.03556013    
   2.5125000000000002        1.15256000       1.02888596       1.03083992    
   2.5250000000000004        1.14870000       1.03719795       1.02610993    
   2.5375000000000001        1.14441991       1.04562795       1.02124000    
   2.5500000000000003        1.14038992       1.05395806       1.01622009    
   2.5625000000000000        1.13594007       1.06210804       1.01119018    
   2.5750000000000002        1.13181996       1.07060206       1.00606012    
   2.5875000000000004        1.12742996       1.07858598       1.00075984    
   2.6000000000000001        1.12300992       1.08673406      0.995429993    
   2.6125000000000003        1.11858988       1.09483802      0.990060091    
   2.6250000000000000        1.11413002       1.10267997      0.984549999    
   2.6375000000000002        1.10931993       1.11048198      0.979019880    
   2.6500000000000004        1.10471988       1.11838198      0.973389864    
   2.6625000000000001        1.10000992       1.12592399      0.967639923    
   2.6750000000000003        1.09524012       1.13375199      0.961980104    
   2.6875000000000000        1.09037995       1.14143205      0.956190109    
   2.7000000000000002        1.08553982       1.14885795      0.950299978    
   2.7125000000000004        1.08079004       1.15637195      0.944390059    
   2.7250000000000001        1.07577014       1.16401196      0.938390017    
   2.7375000000000003        1.07105994       1.17162001      0.932309866    
   2.7500000000000000        1.06664991       1.17890406      0.926249981    
   2.7625000000000002        1.06171012       1.18624198      0.920030117    
   2.7750000000000004        1.05701995       1.19374001      0.913949966    
   2.7875000000000001        1.05220985       1.20124805      0.907879829    
   2.8000000000000003        1.04720998       1.20865202      0.901809931    
   2.8125000000000000        1.04243994       1.21605802      0.895879984    
   2.8250000000000002        1.03732014       1.22354603      0.889889956    
   2.8375000000000004        1.03261995       1.23095000      0.883990049    
   2.8500000000000001        1.02765989       1.23827195      0.878210068    
   2.8625000000000003        1.02242017       1.24547994      0.872450113    
   2.8750000000000000        1.01745009       1.25260401      0.866879940    
   2.8875000000000002        1.01204014       1.25980604      0.861320019    
   2.9000000000000004        1.00654006       1.26696002      0.855919838    
   2.9125000000000001        1.00133014       1.27384806      0.850530148    
   2.9250000000000003       0.996129990       1.28051603      0.845099926    
   2.9375000000000000       0.991349936       1.28700995      0.839969873    
   2.9500000000000002       0.987160206       1.29334199      0.834890127    
   2.9625000000000004       0.982270002       1.29937398      0.829999924    
   2.9750000000000001       0.978300095       1.30523396      0.825180054    
   2.9875000000000003       0.974730015       1.31089199      0.820540190    
   3.0000000000000000       0.972180128       1.31641603      0.816300154    
   3.0125000000000002       0.975430012       1.32195199      0.812279940    
   3.0250000000000004       0.983940125       1.32749200      0.808570147    
   3.0375000000000001       0.990900278       1.33293998      0.805270195    
   3.0500000000000003       0.996289968       1.33837998      0.802410126    
   3.0625000000000000        1.00096011       1.34407794      0.799940109    
   3.0750000000000002        1.00436997       1.34976399      0.797829866    
   3.0875000000000004        1.00452018       1.35551202      0.796110153    
   3.1000000000000001        1.00446010       1.36133802      0.794929981    
   3.1125000000000003        1.00201011       1.36724401      0.794130087    
   3.1250000000000000       0.997559786       1.37302804      0.794069767    
   3.1375000000000002       0.992099762       1.37892199      0.794189930    
   3.1500000000000004       0.985689878       1.38446605      0.794729948    
   3.1625000000000001       0.978869915       1.38981199      0.795700073    
   3.1750000000000003       0.972019911       1.39443398      0.796949863    
   3.1875000000000000       0.965480089       1.39866400      0.798680067    
   3.2000000000000002       0.959229708       1.40197003      0.800589800    
   3.2125000000000004       0.953570127       1.40464795      0.802799940    
   3.2250000000000001       0.948420048       1.40664601      0.805259943    
   3.2375000000000003       0.943670273       1.40787196      0.807790279    
   3.2500000000000000       0.939589739       1.40836406      0.810679913    
   3.2625000000000002       0.935889959       1.40837204      0.813539743    
   3.2750000000000004       0.932620049       1.40779996      0.816649914    
   3.2875000000000001       0.929999828       1.40669000      0.819859743    
   3.3000000000000003       0.927710056       1.40509999      0.823090076    
   3.3125000000000000       0.925789833       1.40309799      0.826489925    
   3.3250000000000002       0.924359798       1.40092194      0.829909801    
   3.3375000000000004       0.923110247       1.39844799      0.833340168    
   3.3500000000000001       0.922270298       1.39568806      0.836900234    
   3.3625000000000003       0.921570063       1.39273202      0.840380192    
   3.3750000000000000       0.921340227       1.38954997      0.843970299    
   3.3875000000000002       0.921189785       1.38634002      0.847549915    
   3.4000000000000004       0.921159744       1.38262796      0.851079941    
   3.4125000000000001       0.921540022       1.37916803      0.854650021    
   3.4250000000000003       0.921950102       1.37554204      0.858240128    
   3.4375000000000000       0.922360182       1.37194598      0.861690044    
   3.4500000000000002       0.923110247       1.36839199      0.865250349    
   3.4625000000000004       0.923969746       1.36478996      0.868719816    
   3.4750000000000001       0.924789906       1.36112404      0.872139692    
   3.4875000000000003       0.925689936       1.35762596      0.875609875    
   3.5000000000000000       0.926759720       1.35406005      0.878929853    
   3.5125000000000002       0.927829742       1.35026205      0.882279873    
   3.5250000000000004       0.929009914       1.34662998      0.885629892    
   3.5375000000000001       0.929970026       1.34325397      0.888780117    
   3.5500000000000003       0.931380033       1.33983195      0.892090082    
   3.5625000000000000       0.932539940       1.33640599      0.895230055    
   3.5750000000000002       0.933830261       1.33314204      0.898340225    
   3.5875000000000004       0.935029984       1.32997799      0.901470184    
   3.6000000000000001       0.936279774       1.32681000      0.904439688    
   3.6125000000000003       0.937600136       1.32372606      0.907490015    
   3.6250000000000000       0.938999891       1.32044196      0.910439730    
   3.6375000000000002       0.940209866       1.31742203      0.913309813    
   3.6500000000000004       0.941620111       1.31443202      0.916229963    
   3.6625000000000001       0.942770004       1.31160998      0.918980122    
   3.6750000000000003       0.944130182       1.30874002      0.921810150    
   3.6875000000000000       0.945510149       1.30597794      0.924530029    
   3.7000000000000002       0.946729898       1.30334198      0.927210093    
   3.7125000000000004       0.948050022       1.30068803      0.929869890    
   3.7250000000000001       0.949259996       1.29817796      0.932529926    
   3.7375000000000003       0.950590134       1.29580402      0.935070276    
   3.7500000000000000       0.951920033       1.29330003      0.937669992    
   3.7625000000000002       0.953129768       1.29093397      0.940099716    
   3.7750000000000004       0.954450130       1.28847802      0.942590237    
   3.7875000000000001       0.955619812       1.28611195      0.945029736    
   3.8000000000000003       0.957190037       1.28396201      0.947390079    
   3.8125000000000000       0.959170103       1.28178406      0.949810266    
   3.8250000000000002       0.961020231       1.27958798      0.952050209    
   3.8375000000000004       0.963019848       1.27760398      0.954429865    
   3.8500000000000001       0.964890003       1.27553201      0.956660032    
   3.8625000000000003       0.966769934       1.27359998      0.958849907    
   3.8750000000000000       0.968699932       1.27171803      0.961110115    
   3.8875000000000002       0.970409870       1.26979399      0.963160038    
   3.9000000000000004       0.972300053       1.26809597      0.965389967    
   3.9125000000000001       0.974029779       1.26638806      0.967379808    
   3.9250000000000003       0.975869894       1.26473796      0.969559669    
   3.9375000000000000       0.977580070       1.26315403      0.971550226    
   3.9500000000000002       0.979310036       1.26141596      0.973569870    
   3.9625000000000004       0.981019735       1.25988603      0.975589752    
   3.9750000000000001       0.982720137       1.25820196      0.977509975    
   3.9875000000000003       0.984429836       1.25663197      0.979529858    
   4.0000000000000000       0.986080170       1.25522804      0.981340170    
   4.0125000000000002       0.987699986       1.25373602      0.983299971    
   4.0250000000000004       0.989330053       1.25234604      0.985120058    
   4.0375000000000005       0.990890265       1.25099003      0.987000227    
   4.0499999999999998       0.992500067       1.24956799      0.988830090    
   4.0625000000000000       0.993989944       1.24834800      0.990580082    
   4.0750000000000002       0.995629787       1.24700606      0.992399693    
   4.0875000000000004       0.997079849       1.24581802      0.994109869    
   4.1000000000000005       0.998660088       1.24461198      0.995899916    
   4.1124999999999998        1.00013995       1.24340403      0.997550011    
   4.1250000000000000        1.00160003       1.24232399      0.999260187    
   4.1375000000000002        1.00306010       1.24115002       1.00093031    
   4.1500000000000004        1.00447011       1.24014604       1.00258017    
   4.1625000000000005        1.00596976       1.23909795       1.00420976    
   4.1749999999999998        1.00735021       1.23807395       1.00582027    
   4.1875000000000000        1.00878978       1.23714602       1.00738978    
   4.2000000000000002        1.01014018       1.23612797       1.00899029    
   4.2125000000000004        1.01153016       1.23533595       1.01051021    
   4.2250000000000005        1.01289010       1.23443997       1.01209021    
   4.2374999999999998        1.01417017       1.23364604       1.01352000    
   4.2500000000000000        1.01556015       1.23279202       1.01508021    
   4.2625000000000002        1.01681995       1.23193800       1.01648998    
   4.2750000000000004        1.01819992       1.23116195       1.01803994    
   4.2875000000000005        1.01938987       1.23028398       1.01936984    
   4.2999999999999998        1.02073979       1.22956204       1.02073979    
   4.3125000000000000        1.02211022       1.22867799       1.02211022    
   4.3250000000000002        1.02343011       1.22797406       1.02343011    
   4.3375000000000004        1.02481008       1.22720397       1.02481008    
   4.3500000000000005        1.02606988       1.22642004       1.02606988    
   4.3624999999999998        1.02746987       1.22580802       1.02746987    
   4.3750000000000000        1.02865005       1.22504795       1.02865005    
   4.3875000000000002        1.02997994       1.22444201       1.02997994    
   4.4000000000000004        1.03113985       1.22375405       1.03113985    
   4.4125000000000005        1.03243017       1.22311199       1.03243017    
   4.4249999999999998        1.03359008       1.22251797       1.03359008    
   4.4375000000000000        1.03481007       1.22183001       1.03481007    
   4.4500000000000002        1.03599024       1.22130799       1.03599024    
   4.4625000000000004        1.03712988       1.22065198       1.03712988    
   4.4750000000000005        1.03830004       1.22015202       1.03830004    
   4.4874999999999998        1.03933001       1.21955395       1.03933001    
   4.5000000000000000        1.04049015       1.21899605       1.04049015    
   4.5125000000000002        1.04149008       1.21849597       1.04149008    
   4.5250000000000004        1.04262018       1.21790004       1.04262018    
   4.5375000000000005        1.04360008       1.21745396       1.04360008    
   4.5499999999999998        1.04468012       1.21687603       1.04468012    
   4.5625000000000000        1.04566002       1.21647596       1.04566002    
   4.5750000000000002        1.04664040       1.21594405       1.04664040    
   4.5875000000000004        1.04765987       1.21551204       1.04765987    
   4.6000000000000005        1.04857969       1.21507394       1.04857969    
   4.6124999999999998        1.04955006       1.21458006       1.04955006    
   4.6250000000000000        1.05046988       1.21420801       1.05046988    
   4.6375000000000002        1.05140018       1.21369600       1.05140018    
   4.6500000000000004        1.05227995       1.21337998       1.05227995    
   4.6625000000000005        1.05316019       1.21291196       1.05316019    
   4.6749999999999998        1.05408001       1.21257603       1.05408001    
   4.6875000000000000        1.05487013       1.21218801       1.05487013    
   4.7000000000000002        1.05576992       1.21180201       1.05576992    
   4.7125000000000004        1.05653000       1.21147001       1.05653000    
   4.7250000000000005        1.05742979       1.21106601       1.05742979    
   4.7374999999999998        1.05810976       1.21079600       1.05810976    
   4.7500000000000000        1.05897045       1.21035600       1.05897045    
   4.7625000000000002        1.05964994       1.21013606       1.05964994    
   4.7750000000000004        1.06049013       1.20976400       1.06049013    
   4.7875000000000005        1.06116009       1.20950401       1.06116009    
   4.8000000000000007        1.06193018       1.20918405       1.06193018    
   4.8125000000000000        1.06263971       1.20889401       1.06263971    
   4.8250000000000002        1.06334972       1.20863402       1.06334972    
   4.8375000000000004        1.06404018       1.20830595       1.06404018    
   4.8500000000000005        1.06468964       1.20810401       1.06468964    
   4.8625000000000007        1.06538010       1.20775199       1.06538010    
   4.8750000000000000        1.06601000       1.20760596       1.06601000    
   4.8875000000000002        1.06665993       1.20730996       1.06665993    
   4.9000000000000004        1.06727028       1.20713997       1.06727028    
   4.9125000000000005        1.06788969       1.20689595       1.06788969    
   4.9250000000000007        1.06849003       1.20669198       1.06849003    
   4.9375000000000000        1.06906033       1.20650005       1.06906033    
   4.9500000000000002        1.06966972       1.20625997       1.06966972    
   4.9625000000000004        1.07016993       1.20611799       1.07016993    
   4.9750000000000005        1.07079029       1.20584404       1.07079029    
   4.9875000000000007        1.07124996       1.20575595       1.07124996    
   5.0000000000000000        1.07184982       1.20550203       1.07184982    
   5.0125000000000002        1.07228994       1.20541799       1.07228994    
   5.0250000000000004        1.07286978       1.20521796       1.07286978    
   5.0375000000000005        1.07330990       1.20510197       1.07330990    
   5.0500000000000007        1.07383013       1.20494199       1.07383013    
   5.0625000000000000        1.07430983       1.20478797       1.07430983    
   5.0750000000000002        1.07475996       1.20467401       1.07475996    
   5.0875000000000004        1.07528019       1.20447803       1.07528019    
   5.1000000000000005        1.07563972       1.20441198       1.07563972    
   5.1125000000000007        1.07615995       1.20417798       1.07615995    
   5.1250000000000000        1.07647991       1.20415795       1.07647991    
   5.1375000000000002        1.07697964       1.20396805       1.07697964    
   5.1500000000000004        1.07730007       1.20391202       1.07730007    
   5.1625000000000005        1.07777023       1.20376205       1.07777023    
   5.1750000000000007        1.07810020       1.20366597       1.07810020    
   5.1875000000000000        1.07852983       1.20357597       1.07852983    
   5.2000000000000002        1.07886982       1.20343602       1.07886982    
   5.2125000000000004        1.07926035       1.20338595       1.07926035    
   5.2250000000000005        1.07959986       1.20320404       1.07959986    
   5.2375000000000007        1.07993984       1.20320201       1.07993984    
   5.2500000000000000        1.08028030       1.20298195       1.08028030    
   5.2625000000000002        1.08058023       1.20301604       1.08058023    
   5.2750000000000004        1.08092976       1.20283401       1.08092976    
   5.2875000000000005        1.08122015       1.20285404       1.08122015    
   5.3000000000000007        1.08160019       1.20271003       1.08160019    
   5.3125000000000000        1.08185959       1.20269203       1.08185959    
   5.3250000000000002        1.08220005       1.20258999       1.08220005    
   5.3375000000000004        1.08244991       1.20253205       1.08244991    
   5.3500000000000005        1.08274984       1.20247197       1.08274984    
   5.3625000000000007        1.08301973       1.20237398       1.08301973    
   5.3750000000000000        1.08327007       1.20235395       1.08327007    
   5.3875000000000002        1.08355999       1.20221198       1.08355999    
   5.4000000000000004        1.08380985       1.20223606       1.08380985    
   5.4125000000000005        1.08407021       1.20206594       1.08407021    
   5.4250000000000007        1.08430004       1.20211601       1.08430004    
   5.4375000000000000        1.08453989       1.20199203       1.08453989    
   5.4500000000000002        1.08476973       1.20199800       1.08476973    
   5.4625000000000004        1.08500004       1.20191598       1.08500004    
   5.4750000000000005        1.08525038       1.20187604       1.08525038    
   5.4875000000000007        1.08543968       1.20183802       1.08543968    
   5.5000000000000000        1.08569002       1.20175397       1.08569002    
   5.5125000000000002        1.08584023       1.20176005       1.08584023    
   5.5250000000000004        1.08609009       1.20163405       1.08609009    
   5.5375000000000005        1.08621979       1.20168197       1.08621979    
   5.5500000000000007        1.08646011       1.20153403       1.08646011    
   5.5625000000000000        1.08661985       1.20159996       1.08661985    
   5.5750000000000002        1.08682966       1.20149601       1.08682966    
   5.5875000000000004        1.08698988       1.20152199       1.08698988    
   5.6000000000000005        1.08714008       1.20145798       1.08714008    
   5.6125000000000007        1.08734035       1.20143604       1.08734035    
   5.6250000000000000        1.08745956       1.20141602       1.08745956    
   5.6375000000000002        1.08767986       1.20135200       1.08767986    
   5.6500000000000004        1.08774996       1.20137203       1.08774996    
   5.6625000000000005        1.08797026       1.20126402       1.08797026    
   5.6750000000000007        1.08801985       1.20132196       1.08801985    
   5.6875000000000000        1.08822012       1.20118797       1.08822012    
   5.7000000000000002        1.08832026       1.20126998       1.08832026    
   5.7125000000000004        1.08846998       1.20117605       1.08846998    
   5.7250000000000005        1.08856010       1.20121396       1.08856010    
   5.7375000000000007        1.08867025       1.20115995       1.08867025    
   5.7500000000000000        1.08879995       1.20115399       1.08879995    
   5.7625000000000002        1.08884001       1.20114005       1.08884001    
   5.7750000000000004        1.08902979       1.20109200       1.08902979    
   5.7875000000000005        1.08903027       1.20112002       1.08903027    
   5.8000000000000007        1.08921003       1.20102799       1.08921003    
   5.8125000000000000        1.08919001       1.20109403       1.08919001    
   5.8250000000000002        1.08937025       1.20096803       1.08937025    
   5.8375000000000004        1.08937025       1.20106804       1.08937025    
   5.8500000000000005        1.08950996       1.20098197       1.08950996    
   5.8625000000000007        1.08952999       1.20103598       1.08952999    
   5.8750000000000000        1.08961010       1.20099199       1.08961010    
   5.8875000000000002        1.08970976       1.20100200       1.08970976    
   5.9000000000000004        1.08970976       1.20099795       1.08970976    
   5.9125000000000005        1.08981991       1.20096195       1.08981991    
   5.9250000000000007        1.08979034       1.20099795       1.08979034    
   5.9375000000000000        1.08991003       1.20092201       1.08991003    
   5.9500000000000002        1.08984995       1.20099998       1.08984995    
   5.9625000000000004        1.08999014       1.20087802       1.08999014    
   5.9750000000000005        1.08991957       1.20098996       1.08991957    
   5.9875000000000007        1.09002018       1.20090795       1.09002018    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-02_Chi-20.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.63015604      0.895215988       1.63015604    
   2.5000000000000001E-002   1.62981009      0.892332017       1.62981009    
   3.7500000000000006E-002   1.62495196      0.890362024       1.62495196    
   5.0000000000000003E-002   1.61461091      0.889046013       1.61461091    
   6.2500000000000000E-002   1.60120499      0.888153970       1.60120499    
   7.5000000000000011E-002   1.58718598      0.887546003       1.58718598    
   8.7500000000000008E-002   1.57382500      0.887124002       1.57382500    
  0.10000000000000001        1.56140697      0.886820018       1.56140697    
  0.11250000000000000        1.54986703      0.886554003       1.54986703    
  0.12500000000000000        1.53913701      0.886308014       1.53913701    
  0.13750000000000001        1.52905798      0.886098027       1.52905798    
  0.15000000000000002        1.51951098      0.885909975       1.51951098    
  0.16250000000000001        1.51042891      0.885659993       1.51042891    
  0.17500000000000002        1.50168598      0.885540009       1.50168598    
  0.18750000000000000        1.49326706      0.885420024       1.49326706    
  0.20000000000000001        1.48510098      0.885285974       1.48510098    
  0.21250000000000002        1.47716701      0.885043979       1.47716701    
  0.22500000000000001        1.46940994      0.884862006       1.46940994    
  0.23750000000000002        1.46180606      0.884818017       1.46180606    
  0.25000000000000000        1.45432901      0.884711981       1.45432901    
  0.26250000000000001        1.44699407      0.884374022       1.44699407    
  0.27500000000000002        1.43975997      0.884374022       1.43975997    
  0.28750000000000003        1.43262994      0.884508014       1.43262994    
  0.30000000000000004        1.42557001      0.884365976       1.42557001    
  0.31250000000000000        1.41859996      0.884360015       1.41859996    
  0.32500000000000001        1.41168404      0.884638011       1.41168404    
  0.33750000000000002        1.40486205      0.884480000       1.40486205    
  0.35000000000000003        1.39809000      0.884342015       1.39809000    
  0.36250000000000004        1.39138699      0.884576023       1.39138699    
  0.37500000000000000        1.38474894      0.884711981       1.38474894    
  0.38750000000000001        1.37818909      0.884612024       1.37818909    
  0.40000000000000002        1.37169600      0.884451985       1.37169600    
  0.41250000000000003        1.36528397      0.884599984       1.36528397    
  0.42500000000000004        1.35929704      0.884851992       1.35895407    
  0.43750000000000000        1.35404396      0.884880006       1.35271800    
  0.45000000000000001        1.34942591      0.884855986       1.34658790    
  0.46250000000000002        1.34534407      0.884797990       1.34054768    
  0.47500000000000003        1.34170449      0.884841979       1.33464253    
  0.48750000000000004        1.33843505      0.885083973       1.32885635    
  0.50000000000000000        1.33544838      0.886170030       1.32318962    
  0.51250000000000007        1.33272111      0.887589991       1.31770861    
  0.52500000000000002        1.33029270      0.888894022       1.31235337    
  0.53749999999999998        1.32794166      0.890060008       1.30717087    
  0.55000000000000004        1.32588530      0.891340017       1.30215681    
  0.56250000000000000        1.32384765      0.892365992       1.29730928    
  0.57500000000000007        1.32184815      0.893378019       1.29263175    
  0.58750000000000002        1.32015347      0.894566000       1.28814602    
  0.60000000000000009        1.31843030      0.895684004       1.28381300    
  0.61250000000000004        1.31675601      0.896683991       1.27967393    
  0.62500000000000000        1.31510103      0.897903979       1.27569807    
  0.63750000000000007        1.31367111      0.899142027       1.27189910    
  0.65000000000000002        1.31225395      0.900322020       1.26825392    
  0.66250000000000009        1.31086504      0.901404023       1.26476097    
  0.67500000000000004        1.30948305      0.902397990       1.26142311    
  0.68750000000000000        1.30811894      0.903276026       1.25822091    
  0.70000000000000007        1.30686903      0.904125988       1.25518000    
  0.71250000000000002        1.30569100      0.904900014       1.25224900    
  0.72500000000000009        1.30452597      0.905788004       1.24944293    
  0.73750000000000004        1.30339098      0.906660020       1.24676704    
  0.75000000000000000        1.30228591      0.907468021       1.24419093    
  0.76250000000000007        1.30114901      0.908212006       1.24172401    
  0.77500000000000002        1.30007207      0.908918023       1.23935699    
  0.78750000000000009        1.29892707      0.909618020       1.23709106    
  0.80000000000000004        1.29788589      0.910279989       1.23491299    
  0.81250000000000000        1.29685807      0.910933971       1.23281503    
  0.82500000000000007        1.29591203      0.911523998       1.23080194    
  0.83750000000000002        1.29503894      0.912065983       1.22887897    
  0.85000000000000009        1.29410899      0.912630022       1.22701299    
  0.86250000000000004        1.29324496      0.913151979       1.22520995    
  0.87500000000000000        1.29229593      0.913652003       1.22346997    
  0.88750000000000007        1.29146206      0.914107978       1.22178602    
  0.90000000000000002        1.29055202      0.914557993       1.22015500    
  0.91250000000000009        1.28965497      0.914987981       1.21857703    
  0.92500000000000004        1.28881097      0.915315986       1.21705508    
  0.93750000000000000        1.28796804      0.914669991       1.21558499    
  0.95000000000000007        1.28711796      0.915849984       1.21413708    
  0.96250000000000002        1.28631103      0.914901972       1.21275806    
  0.97500000000000009        1.28549695      0.916166008       1.21139312    
  0.98750000000000004        1.28468096      0.915372014       1.21009195    
   1.0000000000000000        1.28382587      0.916440010       1.20880103    
   1.0125000000000000        1.28305793      0.916444004       1.20755899    
   1.0250000000000001        1.28229308      0.916076005       1.20636797    
   1.0375000000000001        1.28154802      0.916934013       1.20518303    
   1.0500000000000000        1.28079605      0.914569974       1.20404196    
   1.0625000000000000        1.28012407      0.917056024       1.20293713    
   1.0750000000000000        1.27948594      0.916473985       1.20185089    
   1.0875000000000001        1.27888799      0.916307986       1.20079112    
   1.1000000000000001        1.27822709      0.917649984       1.19975305    
   1.1125000000000000        1.27765608      0.915364027       1.19875002    
   1.1250000000000000        1.27700806      0.916998029       1.19775498    
   1.1375000000000000        1.27644491      0.916585982       1.19680798    
   1.1500000000000001        1.27585292      0.915950000       1.19586396    
   1.1625000000000001        1.27515101      0.917735994       1.19494104    
   1.1750000000000000        1.27458501      0.916046023       1.19406307    
   1.1875000000000000        1.27396107      0.916072011       1.19318795    
   1.2000000000000002        1.27340102      0.916859984       1.19235301    
   1.2125000000000001        1.27280903      0.915170014       1.19151402    
   1.2250000000000001        1.27221990      0.917594016       1.19069993    
   1.2375000000000000        1.27164912      0.916808009       1.18990517    
   1.2500000000000000        1.27113307      0.915099978       1.18910408    
   1.2625000000000002        1.27052701      0.917605996       1.18832004    
   1.2750000000000001        1.27003300      0.916683972       1.18755996    
   1.2875000000000001        1.26957488      0.915726006       1.18680990    
   1.3000000000000000        1.26898694      0.917172015       1.18607998    
   1.3125000000000000        1.26858687      0.916299999       1.18536985    
   1.3250000000000002        1.26801014      0.916639984       1.18468010    
   1.3375000000000001        1.26753008      0.917020023       1.18400013    
   1.3500000000000001        1.26703000      0.915048003       1.18331003    
   1.3625000000000000        1.26656008      0.917415977       1.18265998    
   1.3750000000000000        1.26604998      0.917742014       1.18198001    
   1.3875000000000002        1.26564002      0.914875984       1.18133998    
   1.4000000000000001        1.26512992      0.917414010       1.18068993    
   1.4125000000000001        1.26470995      0.917626023       1.18004990    
   1.4250000000000000        1.26425993      0.915292025       1.17943990    
   1.4375000000000000        1.26379991      0.916957974       1.17882991    
   1.4500000000000002        1.26335990      0.916881979       1.17824996    
   1.4625000000000001        1.26291990      0.916656017       1.17764986    
   1.4750000000000001        1.26235008      0.917706013       1.17704010    
   1.4875000000000000        1.26196015      0.915149987       1.17647016    
   1.5000000000000000        1.26153004      0.916783988       1.17588007    
   1.5125000000000002        1.26113009      0.918006003       1.17532003    
   1.5250000000000001        1.26077008      0.915153980       1.17476010    
   1.5375000000000001        1.26033008      0.916718006       1.17421007    
   1.5500000000000000        1.25996006      0.918096006       1.17368007    
   1.5625000000000000        1.25958002      0.915084004       1.17314005    
   1.5750000000000002        1.25922000      0.916068017       1.17262006    
   1.5875000000000001        1.25872993      0.917814016       1.17208993    
   1.6000000000000001        1.25840998      0.915001988       1.17155993    
   1.6125000000000000        1.25794995      0.915588021       1.17105997    
   1.6250000000000000        1.25754988      0.917284012       1.17055988    
   1.6375000000000002        1.25713015      0.914972007       1.17005014    
   1.6500000000000001        1.25677001      0.917698026       1.16955006    
   1.6625000000000001        1.25644004      0.915907979       1.16903007    
   1.6750000000000000        1.25604999      0.914788008       1.16854000    
   1.6875000000000000        1.25560987      0.917064011       1.16803992    
   1.7000000000000002        1.25530005      0.914376020       1.16754007    
   1.7125000000000001        1.25479996      0.917216003       1.16700006    
   1.7250000000000001        1.25448990      0.916357994       1.16649997    
   1.7375000000000000        1.25402009      0.914843976       1.16595006    
   1.7500000000000000        1.25347996      0.917675972       1.16539991    
   1.7625000000000002        1.25318003      0.916095972       1.16485012    
   1.7750000000000001        1.25276995      0.916588008       1.16427994    
   1.7875000000000001        1.25237000      0.916325986       1.16372001    
   1.8000000000000000        1.25188005      0.915871978       1.16313004    
   1.8125000000000000        1.25142002      0.916722000       1.16254008    
   1.8250000000000002        1.25091004      0.914528012       1.16191006    
   1.8375000000000001        1.25026000      0.916782022       1.16127992    
   1.8500000000000001        1.24979985      0.916253984       1.16060984    
   1.8625000000000000        1.24928999      0.916773975       1.15992999    
   1.8750000000000000        1.24878013      0.917800009       1.15920007    
   1.8875000000000002        1.24815989      0.914758027       1.15845990    
   1.9000000000000001        1.24755991      0.916736007       1.15766990    
   1.9125000000000001        1.24680007      0.915957987       1.15686011    
   1.9250000000000000        1.24599004      0.917119980       1.15601003    
   1.9375000000000000        1.24521005      0.918510020       1.15511000    
   1.9500000000000002        1.24452007      0.915148020       1.15417004    
   1.9625000000000001        1.24374998      0.916230023       1.15321004    
   1.9750000000000001        1.24274004      0.918485999       1.15218008    
   1.9875000000000000        1.24194992      0.915596008       1.15109992    
   2.0000000000000000        1.24082005      0.916328013       1.14999008    
   2.0125000000000002        1.23975992      0.918546021       1.14879000    
   2.0249999999999999        1.23868001      0.916113973       1.14754999    
   2.0375000000000001        1.23762989      0.915575981       1.14623988    
   2.0500000000000003        1.23644006      0.918811977       1.14491010    
   2.0625000000000000        1.23513997      0.917168021       1.14345002    
   2.0750000000000002        1.23385990      0.915437996       1.14197993    
   2.0874999999999999        1.23234999      0.918627977       1.14039993    
   2.1000000000000001        1.23093987      0.917949975       1.13876987    
   2.1125000000000003        1.22934997      0.914701998       1.13704991    
   2.1250000000000000        1.22773993      0.918210030       1.13527989    
   2.1375000000000002        1.22608006      0.918316007       1.13339996    
   2.1499999999999999        1.22445989      0.914976001       1.13147998    
   2.1625000000000001        1.22248006      0.917822003       1.12946010    
   2.1750000000000003        1.22047019      0.918676019       1.12735009    
   2.1875000000000000        1.21860003      0.915081978       1.12516999    
   2.2000000000000002        1.21642995      0.917800009       1.12292004    
   2.2124999999999999        1.21433020      0.918727994       1.12058997    
   2.2250000000000001        1.21229005      0.915051997       1.11816001    
   2.2375000000000003        1.20985007      0.917750001       1.11566997    
   2.2500000000000000        1.20740008      0.919219971       1.11307001    
   2.2625000000000002        1.20518017      0.916317999       1.11037016    
   2.2749999999999999        1.20251989      0.917555988       1.10764980    
   2.2875000000000001        1.19983006      0.919275999       1.10478997    
   2.3000000000000003        1.19740009      0.917424023       1.10184002    
   2.3125000000000000        1.19460988      0.916827977       1.09879994    
   2.3250000000000002        1.19171000      0.919322014       1.09568977    
   2.3374999999999999        1.18889999      0.918245971       1.09245014    
   2.3500000000000001        1.18605995      0.921746016       1.08914995    
   2.3625000000000003        1.18273997      0.930126011       1.08574986    
   2.3750000000000000        1.17983985      0.938902020       1.08221006    
   2.3875000000000002        1.17674017      0.947300017       1.07862020    
   2.4000000000000004        1.17323995      0.956055999       1.07494998    
   2.4125000000000001        1.17007017      0.964564025       1.07115006    
   2.4250000000000003        1.16676998      0.972992003       1.06724977    
   2.4375000000000000        1.16300011      0.981657982       1.06329012    
   2.4500000000000002        1.15949988      0.990040004       1.05920005    
   2.4625000000000004        1.15613008      0.998596013       1.05501008    
   2.4750000000000001        1.15227008       1.00709999       1.05080009    
   2.4875000000000003        1.14857006       1.01539004       1.04645014    
   2.5000000000000000        1.14498997       1.02381206       1.04201984    
   2.5125000000000002        1.14108992       1.03207004       1.03754997    
   2.5250000000000004        1.13705993       1.04013598       1.03296995    
   2.5375000000000001        1.13282990       1.04846203       1.02833986    
   2.5500000000000003        1.12866998       1.05653000       1.02360988    
   2.5625000000000000        1.12456012       1.06441998       1.01879001    
   2.5750000000000002        1.12030005       1.07264805       1.01390004    
   2.5875000000000004        1.11589003       1.08062601       1.00898004    
   2.6000000000000001        1.11163020       1.08838403       1.00393009    
   2.6125000000000003        1.10718989       1.09637403      0.998849869    
   2.6250000000000000        1.10256982       1.10421395      0.993690014    
   2.6375000000000002        1.09791017       1.11179197      0.988440037    
   2.6500000000000004        1.09328985       1.11962199      0.983199835    
   2.6625000000000001        1.08857989       1.12726402      0.977839947    
   2.6750000000000003        1.08384013       1.13476396      0.972410202    
   2.6875000000000000        1.07895994       1.14238799      0.966959953    
   2.7000000000000002        1.07418990       1.14998996      0.961410046    
   2.7125000000000004        1.06933999       1.15742004      0.955789804    
   2.7250000000000001        1.06454992       1.16500604      0.950119972    
   2.7375000000000003        1.05965996       1.17258799      0.944410086    
   2.7500000000000000        1.05486989       1.18001401      0.938639879    
   2.7625000000000002        1.05012012       1.18742001      0.932810068    
   2.7750000000000004        1.04519987       1.19501197      0.926980019    
   2.7875000000000001        1.04045987       1.20250595      0.921089888    
   2.8000000000000003        1.03527999       1.20990801      0.915270090    
   2.8125000000000000        1.03022981       1.21739602      0.909529924    
   2.8250000000000002        1.02525997       1.22497404      0.903769970    
   2.8375000000000004        1.02014995       1.23244405      0.898000002    
   2.8500000000000001        1.01516008       1.23980403      0.892339945    
   2.8625000000000003        1.00994992       1.24711597      0.886679888    
   2.8750000000000000        1.00472999       1.25439405      0.881119967    
   2.8875000000000002       0.999279976       1.26158404      0.875609875    
   2.9000000000000004       0.993989944       1.26860404      0.870189905    
   2.9125000000000001       0.988839865       1.27537799      0.864769936    
   2.9250000000000003       0.984159946       1.28187001      0.859439850    
   2.9375000000000000       0.980000019       1.28807199      0.854300022    
   2.9500000000000002       0.975529909       1.29413402      0.849259853    
   2.9625000000000004       0.971150160       1.30001998      0.844370127    
   2.9750000000000001       0.967640162       1.30564797      0.839630127    
   2.9875000000000003       0.964280128       1.31104195      0.835050106    
   3.0000000000000000       0.962639809       1.31637394      0.830699921    
   3.0125000000000002       0.970889807       1.32171798      0.826589823    
   3.0250000000000004       0.978620052       1.32701397      0.822760105    
   3.0375000000000001       0.983989954       1.33228600      0.819230080    
   3.0500000000000003       0.989479780       1.33777404      0.816059828    
   3.0625000000000000       0.994659901       1.34330201      0.813179731    
   3.0750000000000002       0.996519804       1.34880996      0.810799837    
   3.0875000000000004       0.997420311       1.35437000      0.808820248    
   3.1000000000000001       0.995550156       1.36017597      0.807389975    
   3.1125000000000003       0.992229700       1.36604202      0.806509733    
   3.1250000000000000       0.987809896       1.37176001      0.806080103    
   3.1375000000000002       0.982290030       1.37758195      0.806190014    
   3.1500000000000004       0.976100206       1.38301003      0.806700230    
   3.1625000000000001       0.969409943       1.38815200      0.807609797    
   3.1750000000000003       0.962980032       1.39267600      0.808919907    
   3.1875000000000000       0.956680059       1.39660394      0.810500145    
   3.2000000000000002       0.950889826       1.39977205      0.812339783    
   3.2125000000000004       0.945530176       1.40221596      0.814470053    
   3.2250000000000001       0.940629959       1.40407205      0.816749811    
   3.2375000000000003       0.936199903       1.40518200      0.819239855    
   3.2500000000000000       0.932249784       1.40557802      0.821929932    
   3.2625000000000002       0.928759813       1.40540195      0.824719906    
   3.2750000000000004       0.925790071       1.40478802      0.827670097    
   3.2875000000000001       0.923339844       1.40364397      0.830719709    
   3.3000000000000003       0.921159983       1.40202999      0.833930016    
   3.3125000000000000       0.919339895       1.40000200      0.837149858    
   3.3250000000000002       0.917990208       1.39763796      0.840460300    
   3.3375000000000004       0.916820049       1.39515603      0.843820095    
   3.3500000000000001       0.915940046       1.39240801      0.847270012    
   3.3625000000000003       0.915470123       1.38945603      0.850740194    
   3.3750000000000000       0.915150166       1.38623405      0.854200125    
   3.3875000000000002       0.914960146       1.38291597      0.857690096    
   3.4000000000000004       0.915110111       1.37957001      0.861160278    
   3.4125000000000001       0.915369749       1.37611604      0.864659786    
   3.4250000000000003       0.915869713       1.37255597      0.868179798    
   3.4375000000000000       0.916609764       1.36891401      0.871649981    
   3.4500000000000002       0.917279959       1.36537600      0.875129938    
   3.4625000000000004       0.918239832       1.36184001      0.878559828    
   3.4750000000000001       0.919199944       1.35826194      0.881989956    
   3.4875000000000003       0.920340061       1.35460401      0.885390043    
   3.5000000000000000       0.921540022       1.35108805      0.888739824    
   3.5125000000000002       0.922799826       1.34759200      0.892079830    
   3.5250000000000004       0.924209833       1.34403205      0.895369768    
   3.5375000000000001       0.925590277       1.34057796      0.898620129    
   3.5500000000000003       0.927119970       1.33724201      0.901849985    
   3.5625000000000000       0.928629875       1.33389795      0.904979944    
   3.5750000000000002       0.930210114       1.33054602      0.908120155    
   3.5875000000000004       0.931819916       1.32741404      0.911180019    
   3.6000000000000001       0.933410168       1.32429397      0.914200068    
   3.6125000000000003       0.935099840       1.32106197      0.917169809    
   3.6250000000000000       0.936750174       1.31809998      0.920099974    
   3.6375000000000002       0.938440084       1.31513202      0.922970057    
   3.6500000000000004       0.940149784       1.31211197      0.925789833    
   3.6625000000000001       0.941859961       1.30935204      0.928579807    
   3.6750000000000003       0.943589926       1.30657399      0.931299925    
   3.6875000000000000       0.945319891       1.30377197      0.933999777    
   3.7000000000000002       0.947049856       1.30121601      0.936619759    
   3.7125000000000004       0.948790312       1.29865599      0.939200163    
   3.7250000000000001       0.950550079       1.29609001      0.941760063    
   3.7375000000000003       0.952280045       1.29367006      0.944259882    
   3.7500000000000000       0.954049826       1.29121804      0.946739674    
   3.7625000000000002       0.955770016       1.28880405      0.949110031    
   3.7750000000000004       0.957529783       1.28657198      0.951499701    
   3.7875000000000001       0.959270000       1.28427398      0.953809977    
   3.8000000000000003       0.961010218       1.28211200      0.956080198    
   3.8125000000000000       0.962759972       1.28000605      0.958329916    
   3.8250000000000002       0.964469910       1.27783203      0.960520029    
   3.8375000000000004       0.966200113       1.27589202      0.962690115    
   3.8500000000000001       0.967930079       1.27392006      0.964800119    
   3.8625000000000003       0.969650269       1.27194595      0.966890097    
   3.8750000000000000       0.971370220       1.27017200      0.968950272    
   3.8875000000000002       0.973080158       1.26833606      0.970970154    
   3.9000000000000004       0.974810123       1.26655602      0.972970247    
   3.9125000000000001       0.976490021       1.26488996      0.974900007    
   3.9250000000000003       0.978199959       1.26311195      0.976830006    
   3.9375000000000000       0.979869843       1.26155603      0.978719950    
   3.9500000000000002       0.981560230       1.25989795      0.980590105    
   3.9625000000000004       0.983210087       1.25833797      0.982399940    
   3.9750000000000001       0.984879732       1.25684202      0.984209776    
   3.9875000000000003       0.986530066       1.25528002      0.985970020    
   4.0000000000000000       0.988169909       1.25393200      0.987719774    
   4.0125000000000002       0.989770174       1.25248206      0.989420176    
   4.0250000000000004       0.991379738       1.25111997      0.991109848    
   4.0375000000000005       0.992949963       1.24980402      0.992749929    
   4.0499999999999998       0.994550228       1.24841201      0.994410038    
   4.0625000000000000       0.996099710       1.24723995      0.996009827    
   4.0750000000000002       0.997669935       1.24595404      0.997609854    
   4.0875000000000004       0.999180079       1.24477804      0.999150038    
   4.1000000000000005        1.00070024       1.24363196       1.00069022    
   4.1124999999999998        1.00221014       1.24243200       1.00220013    
   4.1250000000000000        1.00370979       1.24142396       1.00370979    
   4.1375000000000002        1.00519991       1.24030197       1.00519991    
   4.1500000000000004        1.00664997       1.23931396       1.00664997    
   4.1625000000000005        1.00808001       1.23831201       1.00808001    
   4.1749999999999998        1.00945997       1.23727202       1.00945997    
   4.1875000000000000        1.01084995       1.23639202       1.01084995    
   4.2000000000000002        1.01220989       1.23539805       1.01220989    
   4.2125000000000004        1.01354980       1.23453796       1.01354980    
   4.2250000000000005        1.01487970       1.23363400       1.01487970    
   4.2374999999999998        1.01618028       1.23274803       1.01618028    
   4.2500000000000000        1.01747012       1.23190606       1.01747012    
   4.2625000000000002        1.01873016       1.23102403       1.01873016    
   4.2750000000000004        1.01999998       1.23027003       1.01999998    
   4.2875000000000005        1.02119994       1.22937000       1.02119994    
   4.2999999999999998        1.02242970       1.22869003       1.02242970    
   4.3125000000000000        1.02360010       1.22786605       1.02360010    
   4.3250000000000002        1.02478004       1.22715998       1.02478004    
   4.3375000000000004        1.02594995       1.22644198       1.02594995    
   4.3500000000000005        1.02707982       1.22570395       1.02707982    
   4.3624999999999998        1.02821016       1.22505999       1.02821016    
   4.3750000000000000        1.02932000       1.22428203       1.02932000    
   4.3875000000000002        1.03042984       1.22372997       1.03042984    
   4.4000000000000004        1.03149009       1.22302604       1.03149009    
   4.4125000000000005        1.03253984       1.22242999       1.03253984    
   4.4249999999999998        1.03359985       1.22180998       1.03359985    
   4.4375000000000000        1.03461003       1.22117996       1.03461003    
   4.4500000000000002        1.03561974       1.22062600       1.03561974    
   4.4625000000000004        1.03660011       1.21995199       1.03660011    
   4.4750000000000005        1.03760004       1.21949005       1.03760004    
   4.4874999999999998        1.03854036       1.21886206       1.03854036    
   4.5000000000000000        1.03950024       1.21837401       1.03950024    
   4.5125000000000002        1.04043961       1.21783996       1.04043961    
   4.5250000000000004        1.04135990       1.21731997       1.04135990    
   4.5375000000000005        1.04224968       1.21684396       1.04224968    
   4.5499999999999998        1.04314995       1.21629202       1.04314995    
   4.5625000000000000        1.04403973       1.21589994       1.04403973    
   4.5750000000000002        1.04488993       1.21534002       1.04488993    
   4.5875000000000004        1.04573965       1.21497405       1.04573965    
   4.6000000000000005        1.04656982       1.21449602       1.04656982    
   4.6124999999999998        1.04739046       1.21409798       1.04739046    
   4.6250000000000000        1.04818010       1.21367598       1.04818010    
   4.6375000000000002        1.04898024       1.21324205       1.04898024    
   4.6500000000000004        1.04974985       1.21289802       1.04974985    
   4.6625000000000005        1.05049992       1.21242404       1.05049992    
   4.6749999999999998        1.05124998       1.21213400       1.05124998    
   4.6875000000000000        1.05198002       1.21169806       1.05198002    
   4.7000000000000002        1.05270004       1.21141195       1.05270004    
   4.7125000000000004        1.05340004       1.21103203       1.05340004    
   4.7250000000000005        1.05411005       1.21070600       1.05411005    
   4.7374999999999998        1.05475998       1.21038997       1.05475998    
   4.7500000000000000        1.05544996       1.21002996       1.05544996    
   4.7625000000000002        1.05608034       1.20977402       1.05608034    
   4.7750000000000004        1.05672979       1.20937598       1.05672979    
   4.7875000000000005        1.05735016       1.20918000       1.05735016    
   4.8000000000000007        1.05797005       1.20881999       1.05797005    
   4.8125000000000000        1.05856991       1.20860803       1.05856991    
   4.8250000000000002        1.05917025       1.20830405       1.05917025    
   4.8375000000000004        1.05975008       1.20806003       1.05975008    
   4.8500000000000005        1.06031990       1.20781195       1.06031990    
   4.8625000000000007        1.06088018       1.20753002       1.06088018    
   4.8750000000000000        1.06141996       1.20733798       1.06141996    
   4.8875000000000002        1.06196022       1.20701802       1.06196022    
   4.9000000000000004        1.06247997       1.20687997       1.06247997    
   4.9125000000000005        1.06299019       1.20657396       1.06299019    
   4.9250000000000007        1.06349993       1.20643198       1.06349993    
   4.9375000000000000        1.06399965       1.20617998       1.06399965    
   4.9500000000000002        1.06447983       1.20599997       1.06447983    
   4.9625000000000004        1.06494999       1.20579600       1.06494999    
   4.9750000000000005        1.06540966       1.20558000       1.06540966    
   4.9875000000000007        1.06584978       1.20542800       1.06584978    
   5.0000000000000000        1.06630039       1.20518196       1.06630039    
   5.0125000000000002        1.06672001       1.20507205       1.06672001    
   5.0250000000000004        1.06715012       1.20480597       1.06715012    
   5.0375000000000005        1.06755018       1.20472598       1.06755018    
   5.0500000000000007        1.06796980       1.20450997       1.06796980    
   5.0625000000000000        1.06836987       1.20439005       1.06836987    
   5.0750000000000002        1.06875992       1.20422602       1.06875992    
   5.0875000000000004        1.06914997       1.20406604       1.06914997    
   5.1000000000000005        1.06950998       1.20394003       1.06950998    
   5.1125000000000007        1.06988001       1.20375395       1.06988001    
   5.1250000000000000        1.07023001       1.20367002       1.07023001    
   5.1375000000000002        1.07059002       1.20345402       1.07059002    
   5.1500000000000004        1.07091999       1.20339799       1.07091999    
   5.1625000000000005        1.07126999       1.20318604       1.07126999    
   5.1750000000000007        1.07158995       1.20315003       1.07158995    
   5.1875000000000000        1.07192993       1.20295596       1.07192993    
   5.2000000000000002        1.07223988       1.20290804       1.07223988    
   5.2125000000000004        1.07255983       1.20274198       1.07255983    
   5.2250000000000005        1.07286978       1.20269203       1.07286978    
   5.2375000000000007        1.07317019       1.20254600       1.07317019    
   5.2500000000000000        1.07346964       1.20247197       1.07346964    
   5.2625000000000002        1.07375002       1.20236194       1.07375002    
   5.2750000000000004        1.07405043       1.20225203       1.07405043    
   5.2875000000000005        1.07431984       1.20218205       1.07431984    
   5.3000000000000007        1.07460022       1.20203805       1.07460022    
   5.3125000000000000        1.07485962       1.20200598       1.07485962    
   5.3250000000000002        1.07512999       1.20182204       1.07512999    
   5.3375000000000004        1.07538033       1.20182800       1.07538033    
   5.3500000000000005        1.07563972       1.20165002       1.07563972    
   5.3625000000000007        1.07590008       1.20165002       1.07590008    
   5.3750000000000000        1.07614994       1.20151198       1.07614994    
   5.3875000000000002        1.07639027       1.20147204       1.07639027    
   5.4000000000000004        1.07663012       1.20137000       1.07663012    
   5.4125000000000005        1.07687998       1.20129395       1.07687998    
   5.4250000000000007        1.07710028       1.20122802       1.07710028    
   5.4375000000000000        1.07734013       1.20111001       1.07734013    
   5.4500000000000002        1.07755995       1.20108199       1.07755995    
   5.4625000000000004        1.07778978       1.20092404       1.07778978    
   5.4750000000000005        1.07801008       1.20093203       1.07801008    
   5.4875000000000007        1.07822990       1.20076203       1.07822990    
   5.5000000000000000        1.07846022       1.20078003       1.07846022    
   5.5125000000000002        1.07867002       1.20064402       1.07867002    
   5.5250000000000004        1.07889986       1.20062196       1.07889986    
   5.5375000000000005        1.07909966       1.20052004       1.07909966    
   5.5500000000000007        1.07931995       1.20045805       1.07931995    
   5.5625000000000000        1.07952976       1.20039201       1.07952976    
   5.5750000000000002        1.07974005       1.20028806       1.07974005    
   5.5875000000000004        1.07993984       1.20025599       1.07993984    
   5.6000000000000005        1.08015013       1.20010996       1.08015013    
   5.6125000000000007        1.08035994       1.20011401       1.08035994    
   5.6250000000000000        1.08056021       1.19993198       1.08056021    
   5.6375000000000002        1.08077002       1.19996202       1.08077002    
   5.6500000000000004        1.08096027       1.19981205       1.08096027    
   5.6625000000000005        1.08118010       1.19979799       1.08118010    
   5.6750000000000007        1.08136988       1.19968200       1.08136988    
   5.6875000000000000        1.08158016       1.19962597       1.08158016    
   5.7000000000000002        1.08178997       1.19954395       1.08178997    
   5.7125000000000004        1.08198977       1.19944406       1.08198977    
   5.7250000000000005        1.08220005       1.19939196       1.08220005    
   5.7375000000000007        1.08239985       1.19924998       1.08239985    
   5.7500000000000000        1.08261967       1.19922996       1.08261967    
   5.7625000000000002        1.08280993       1.19904006       1.08280993    
   5.7750000000000004        1.08302975       1.19905400       1.08302975    
   5.7875000000000005        1.08323002       1.19888198       1.08323002    
   5.8000000000000007        1.08344030       1.19886601       1.08344030    
   5.8125000000000000        1.08366013       1.19872200       1.08366013    
   5.8250000000000002        1.08386993       1.19866395       1.08386993    
   5.8375000000000004        1.08408976       1.19854999       1.08408976    
   5.8500000000000005        1.08429003       1.19844794       1.08429003    
   5.8625000000000007        1.08452034       1.19836199       1.08452034    
   5.8750000000000000        1.08473015       1.19821799       1.08473015    
   5.8875000000000002        1.08498001       1.19816196       1.08498001    
   5.9000000000000004        1.08517981       1.19797397       1.08517981    
   5.9125000000000005        1.08542967       1.19794595       1.08542967    
   5.9250000000000007        1.08566999       1.19772995       1.08566999    
   5.9375000000000000        1.08589983       1.19771004       1.08589983    
   5.9500000000000002        1.08614969       1.19752002       1.08614969    
   5.9625000000000004        1.08638954       1.19746006       1.08638954    
   5.9750000000000005        1.08664989       1.19729602       1.08664989    
   5.9875000000000007        1.08688974       1.19719005       1.08688974    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-04_Chi-02.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.63023496      0.895150006       1.63023496    
   2.5000000000000001E-002   1.63004398      0.892175972       1.63004398    
   3.7500000000000006E-002   1.62522101      0.890150011       1.62522101    
   5.0000000000000003E-002   1.61481404      0.888805985       1.61481404    
   6.2500000000000000E-002   1.60130596      0.887916028       1.60130596    
   7.5000000000000011E-002   1.58719599      0.887297988       1.58719599    
   8.7500000000000008E-002   1.57376695      0.886892021       1.57376695    
  0.10000000000000001        1.56130505      0.886507988       1.56130505    
  0.11250000000000000        1.54973996      0.886225998       1.54973996    
  0.12500000000000000        1.53899908      0.885937989       1.53899908    
  0.13750000000000001        1.52891803      0.885645986       1.52891803    
  0.15000000000000002        1.51937401      0.885505974       1.51937401    
  0.16250000000000001        1.51029801      0.885344028       1.51029801    
  0.17500000000000002        1.50156105      0.885104001       1.50156105    
  0.18750000000000000        1.49314797      0.884959996       1.49314797    
  0.20000000000000001        1.48498797      0.884872019       1.48498797    
  0.21250000000000002        1.47706103      0.884720027       1.47706103    
  0.22500000000000001        1.46930897      0.884443998       1.46930897    
  0.23750000000000002        1.46170902      0.884270012       1.46170902    
  0.25000000000000000        1.45424306      0.884314001       1.45424306    
  0.26250000000000001        1.44690299      0.884271979       1.44690299    
  0.27500000000000002        1.43966305      0.884591997       1.43966305    
  0.28750000000000003        1.43253601      0.884519994       1.43253601    
  0.30000000000000004        1.42547989      0.884353995       1.42547989    
  0.31250000000000000        1.41850102      0.884405971       1.41850102    
  0.32500000000000001        1.41158605      0.884536028       1.41158605    
  0.33750000000000002        1.40475392      0.884477973       1.40475392    
  0.35000000000000003        1.39797294      0.884281993       1.39797294    
  0.36250000000000004        1.39126897      0.884545982       1.39126897    
  0.37500000000000000        1.38461995      0.884602010       1.38461995    
  0.38750000000000001        1.37804794      0.884455979       1.37804794    
  0.40000000000000002        1.37154293      0.884433985       1.37154293    
  0.41250000000000003        1.36512208      0.884736001       1.36511898    
  0.42500000000000004        1.35918701      0.885010004       1.35877407    
  0.43750000000000000        1.35397494      0.885096014       1.35252392    
  0.45000000000000001        1.34938407      0.885172009       1.34636998    
  0.46250000000000002        1.34532821      0.885049999       1.34031320    
  0.47500000000000003        1.34170544      0.885097980       1.33439636    
  0.48750000000000004        1.33845377      0.885456026       1.32859802    
  0.50000000000000000        1.33548486      0.886448026       1.32291949    
  0.51250000000000007        1.33275533      0.887813985       1.31742811    
  0.52500000000000002        1.33034360      0.889119983       1.31206179    
  0.53749999999999998        1.32797980      0.890230000       1.30686033    
  0.55000000000000004        1.32593822      0.891539991       1.30183876    
  0.56250000000000000        1.32389820      0.892476022       1.29698443    
  0.57500000000000007        1.32189667      0.893508017       1.29230082    
  0.58750000000000002        1.32019782      0.894609988       1.28778994    
  0.60000000000000009        1.31847727      0.895636022       1.28346205    
  0.61250000000000004        1.31678808      0.896636009       1.27930903    
  0.62500000000000000        1.31513107      0.897871971       1.27531910    
  0.63750000000000007        1.31368792      0.899101973       1.27151000    
  0.65000000000000002        1.31226897      0.900294006       1.26786602    
  0.66250000000000009        1.31087506      0.901380002       1.26437700    
  0.67500000000000004        1.30948997      0.902365983       1.26103997    
  0.68750000000000000        1.30811298      0.903234005       1.25782692    
  0.70000000000000007        1.30685496      0.904071987       1.25477803    
  0.71250000000000002        1.30567300      0.904838026       1.25185204    
  0.72500000000000009        1.30449510      0.905709982       1.24904203    
  0.73750000000000004        1.30334401      0.906574011       1.24636292    
  0.75000000000000000        1.30222404      0.907374024       1.24377799    
  0.76250000000000007        1.30103898      0.908114016       1.24131596    
  0.77500000000000002        1.29998708      0.908818007       1.23895502    
  0.78750000000000009        1.29883993      0.909533978       1.23668492    
  0.80000000000000004        1.29779696      0.910193980       1.23451304    
  0.81250000000000000        1.29680991      0.910838008       1.23242593    
  0.82500000000000007        1.29581797      0.911415994       1.23040700    
  0.83750000000000002        1.29492402      0.911939979       1.22847700    
  0.85000000000000009        1.29397297      0.912490010       1.22661006    
  0.86250000000000004        1.29310298      0.912995994       1.22481108    
  0.87500000000000000        1.29213893      0.913482010       1.22306597    
  0.88750000000000007        1.29123104      0.913927972       1.22138703    
  0.90000000000000002        1.29033399      0.914359987       1.21975207    
  0.91250000000000009        1.28945100      0.914777994       1.21817303    
  0.92500000000000004        1.28861308      0.915192008       1.21665692    
  0.93750000000000000        1.28774095      0.915400028       1.21517396    
  0.95000000000000007        1.28690195      0.914268017       1.21373200    
  0.96250000000000002        1.28609490      0.915852010       1.21235895    
  0.97500000000000009        1.28525591      0.915885985       1.21099091    
  0.98750000000000004        1.28442097      0.914933980       1.20968890    
   1.0000000000000000        1.28356004      0.916310012       1.20840693    
   1.0125000000000000        1.28279102      0.915979981       1.20715809    
   1.0250000000000001        1.28200197      0.916130006       1.20594811    
   1.0375000000000001        1.28125894      0.916581988       1.20476604    
   1.0500000000000000        1.28050399      0.916249990       1.20361900    
   1.0625000000000000        1.27978206      0.917711973       1.20250201    
   1.0750000000000000        1.27915502      0.915546000       1.20142293    
   1.0875000000000001        1.27854598      0.915993989       1.20036399    
   1.1000000000000001        1.27788806      0.917626023       1.19932508    
   1.1125000000000000        1.27730203      0.916001976       1.19832301    
   1.1250000000000000        1.27666593      0.916859984       1.19733286    
   1.1375000000000000        1.27609706      0.916378021       1.19638205    
   1.1500000000000001        1.27548003      0.915943980       1.19542313    
   1.1625000000000001        1.27478898      0.917692006       1.19450998    
   1.1750000000000000        1.27421594      0.915956020       1.19363093    
   1.1875000000000000        1.27358484      0.916768014       1.19276595    
   1.2000000000000002        1.27300811      0.916068017       1.19190311    
   1.2125000000000001        1.27244604      0.915448010       1.19109404    
   1.2250000000000001        1.27183497      0.917639971       1.19026899    
   1.2375000000000000        1.27125502      0.916598022       1.18948197    
   1.2500000000000000        1.27071011      0.914976001       1.18867707    
   1.2625000000000002        1.27009511      0.917479992       1.18790007    
   1.2750000000000001        1.26959896      0.916549981       1.18713999    
   1.2875000000000001        1.26911795      0.916357994       1.18639994    
   1.3000000000000000        1.26853395      0.916736007       1.18566990    
   1.3125000000000000        1.26812708      0.915022016       1.18496013    
   1.3250000000000002        1.26751006      0.917356014       1.18426001    
   1.3375000000000001        1.26709998      0.916612029       1.18358004    
   1.3500000000000001        1.26651990      0.916509986       1.18288994    
   1.3625000000000000        1.26604998      0.916905999       1.18221998    
   1.3750000000000000        1.26557016      0.914803982       1.18155015    
   1.3875000000000002        1.26510012      0.917428017       1.18091011    
   1.4000000000000001        1.26462007      0.917604029       1.18026006    
   1.4125000000000001        1.26420009      0.914928019       1.17963004    
   1.4250000000000000        1.26372004      0.917046010       1.17901003    
   1.4375000000000000        1.26330996      0.915867984       1.17839003    
   1.4500000000000002        1.26284003      0.916833997       1.17779994    
   1.4625000000000001        1.26238990      0.916926026       1.17719996    
   1.4750000000000001        1.26184988      0.916256011       1.17658985    
   1.4875000000000000        1.26144993      0.917688012       1.17600989    
   1.5000000000000000        1.26110005      0.915283978       1.17541003    
   1.5125000000000002        1.26064003      0.916782022       1.17485011    
   1.5250000000000001        1.26025999      0.916077971       1.17427003    
   1.5375000000000001        1.25983000      0.916243970       1.17370999    
   1.5500000000000000        1.25943995      0.917151988       1.17316997    
   1.5625000000000000        1.25906992      0.915597975       1.17261994    
   1.5750000000000002        1.25867987      0.916957974       1.17208993    
   1.5875000000000001        1.25824010      0.915391982       1.17155015    
   1.6000000000000001        1.25783002      0.917991996       1.17103004    
   1.6125000000000000        1.25742006      0.915888011       1.17051005    
   1.6250000000000000        1.25703001      0.915202022       1.16998994    
   1.6375000000000002        1.25648999      0.917569995       1.16947997    
   1.6500000000000001        1.25621986      0.914838016       1.16897988    
   1.6625000000000001        1.25581014      0.916920006       1.16846013    
   1.6750000000000000        1.25549006      0.915527999       1.16795003    
   1.6875000000000000        1.25505996      0.915174007       1.16741991    
   1.7000000000000002        1.25465989      0.917930007       1.16692984    
   1.7125000000000001        1.25423002      0.916513979       1.16637003    
   1.7250000000000001        1.25379992      0.914409995       1.16585994    
   1.7375000000000000        1.25331008      0.917584002       1.16531003    
   1.7500000000000000        1.25287986      0.916548014       1.16472983    
   1.7625000000000002        1.25250995      0.915048003       1.16417992    
   1.7750000000000001        1.25213003      0.916981995       1.16361010    
   1.7875000000000001        1.25172007      0.915737987       1.16303015    
   1.8000000000000000        1.25115991      0.917338014       1.16242993    
   1.8125000000000000        1.25075984      0.917140007       1.16181993    
   1.8250000000000002        1.25024009      0.916054010       1.16119015    
   1.8375000000000001        1.24963009      0.917255998       1.16055000    
   1.8500000000000001        1.24915993      0.915019989       1.15986991    
   1.8625000000000000        1.24858010      0.916794002       1.15919006    
   1.8750000000000000        1.24805987      0.916917980       1.15845990    
   1.8875000000000002        1.24736989      0.915943980       1.15769994    
   1.9000000000000001        1.24678993      0.917590022       1.15691996    
   1.9125000000000001        1.24603009      0.915084004       1.15609014    
   1.9250000000000000        1.24522996      0.916634023       1.15523994    
   1.9375000000000000        1.24449003      0.916321993       1.15434003    
   1.9500000000000002        1.24374998      0.916740000       1.15339005    
   1.9625000000000001        1.24291992      0.918821990       1.15241992    
   1.9750000000000001        1.24197006      0.915786028       1.15139008    
   1.9875000000000000        1.24109006      0.916072011       1.15031004    
   2.0000000000000000        1.23999000      0.918438017       1.14917004    
   2.0125000000000002        1.23898005      0.916043997       1.14797008    
   2.0249999999999999        1.23780012      0.916025996       1.14674008    
   2.0375000000000001        1.23682010      0.916378021       1.14543009    
   2.0500000000000003        1.23574984      0.915463984       1.14406991    
   2.0625000000000000        1.23428988      0.918658018       1.14262986    
   2.0750000000000002        1.23301995      0.917944014       1.14110994    
   2.0874999999999999        1.23158002      0.914991975       1.13953996    
   2.1000000000000001        1.23008001      0.918381989       1.13791990    
   2.1125000000000003        1.22843003      0.918281972       1.13618994    
   2.1250000000000000        1.22695994      0.915022016       1.13440990    
   2.1375000000000002        1.22519004      0.917725980       1.13256001    
   2.1499999999999999        1.22346997      0.918043971       1.13062000    
   2.1625000000000001        1.22158003      0.914794028       1.12861013    
   2.1750000000000003        1.21958017      0.918232024       1.12652016    
   2.1875000000000000        1.21759987      0.918428004       1.12434983    
   2.2000000000000002        1.21571994      0.914712012       1.12208986    
   2.2124999999999999        1.21325994      0.918317974       1.11978006    
   2.2250000000000001        1.21105003      0.919794023       1.11736012    
   2.2375000000000003        1.20900989      0.916527987       1.11484003    
   2.2500000000000000        1.20650983      0.918403983       1.11225986    
   2.2625000000000002        1.20407009      0.919712007       1.10957003    
   2.2749999999999999        1.20165014      0.917288005       1.10681009    
   2.2875000000000001        1.19909000      0.917457998       1.10395980    
   2.3000000000000003        1.19635987      0.920246005       1.10102987    
   2.3125000000000000        1.19373012      0.919665992       1.09794998    
   2.3250000000000002        1.19111991      0.918356001       1.09484005    
   2.3374999999999999        1.18811989      0.916253984       1.09160995    
   2.3500000000000001        1.18493986      0.921552002       1.08831000    
   2.3625000000000003        1.18181992      0.930025995       1.08487010    
   2.3750000000000000        1.17901993      0.938758016       1.08131003    
   2.3875000000000002        1.17586994      0.947236001       1.07771993    
   2.4000000000000004        1.17262006      0.955986023       1.07400990    
   2.4125000000000001        1.16927004      0.964554012       1.07020020    
   2.4250000000000003        1.16583991      0.972952008       1.06627989    
   2.4375000000000000        1.16229010      0.981711984       1.06228018    
   2.4500000000000002        1.15868998      0.990203977       1.05816984    
   2.4625000000000004        1.15515995      0.998712003       1.05396008    
   2.4750000000000001        1.15153003       1.00731599       1.04964995    
   2.4875000000000003        1.14778996       1.01574802       1.04526997    
   2.5000000000000000        1.14396000       1.02411401       1.04079008    
   2.5125000000000002        1.13999009       1.03247404       1.03623009    
   2.5250000000000004        1.13629007       1.04064202       1.03158998    
   2.5375000000000001        1.13229990       1.04892397       1.02687979    
   2.5500000000000003        1.12827992       1.05709398       1.02202988    
   2.5625000000000000        1.12433004       1.06502998       1.01713014    
   2.5750000000000002        1.12003994       1.07324004       1.01218987    
   2.5875000000000004        1.11550021       1.08124006       1.00714016    
   2.6000000000000001        1.11140990       1.08907604       1.00201011    
   2.6125000000000003        1.10698009       1.09703195      0.996870041    
   2.6250000000000000        1.10226011       1.10493004      0.991660118    
   2.6375000000000002        1.09758997       1.11251199      0.986350060    
   2.6500000000000004        1.09314013       1.12035000      0.980999947    
   2.6625000000000001        1.08827996       1.12801802      0.975610018    
   2.6750000000000003        1.08349991       1.13558197      0.970109940    
   2.6875000000000000        1.07890010       1.14314604      0.964540005    
   2.7000000000000002        1.07401991       1.15071797      0.958970070    
   2.7125000000000004        1.06926990       1.15814996      0.953289986    
   2.7250000000000001        1.06441998       1.16560602      0.947589874    
   2.7375000000000003        1.05961990       1.17318404      0.941839933    
   2.7500000000000000        1.05469990       1.18058002      0.935999870    
   2.7625000000000002        1.05001998       1.18786800      0.930119991    
   2.7750000000000004        1.04535007       1.19540799      0.924230099    
   2.7875000000000001        1.04047012       1.20285201      0.918310165    
   2.8000000000000003        1.03553987       1.21021402      0.912420034    
   2.8125000000000000        1.03044009       1.21757197      0.906620026    
   2.8250000000000002        1.02541995       1.22512805      0.900839806    
   2.8375000000000004        1.02019000       1.23258603      0.895079851    
   2.8500000000000001        1.01516986       1.23993599      0.889349937    
   2.8625000000000003        1.00997019       1.24723995      0.883690119    
   2.8750000000000000        1.00463009       1.25444198      0.878180027    
   2.8875000000000002       0.999099970       1.26162601      0.872679949    
   2.9000000000000004       0.993849993       1.26865804      0.867240191    
   2.9125000000000001       0.988610029       1.27540600      0.861890078    
   2.9250000000000003       0.983860016       1.28187394      0.856620073    
   2.9375000000000000       0.979500055       1.28805399      0.851520061    
   2.9500000000000002       0.975229979       1.29402006      0.846510172    
   2.9625000000000004       0.970730066       1.29988599      0.841680050    
   2.9750000000000001       0.967329979       1.30548000      0.837030172    
   2.9875000000000003       0.963900089       1.31081605      0.832580090    
   3.0000000000000000       0.962289810       1.31604803      0.828349829    
   3.0125000000000002       0.970259905       1.32132804      0.824359894    
   3.0250000000000004       0.978410006       1.32655394      0.820739985    
   3.0375000000000001       0.983229876       1.33173203      0.817409992    
   3.0500000000000003       0.988619804       1.33710003      0.814449787    
   3.0625000000000000       0.993919849       1.34258199      0.811859846    
   3.0750000000000002       0.996639967       1.34802794      0.809609890    
   3.0875000000000004       0.996749878       1.35352004      0.807899952    
   3.1000000000000001       0.995000124       1.35926604      0.806680202    
   3.1125000000000003       0.991919994       1.36508000      0.805949926    
   3.1250000000000000       0.987579823       1.37075400      0.805749893    
   3.1375000000000002       0.981899977       1.37650394      0.806090117    
   3.1500000000000004       0.975680113       1.38191795      0.806780100    
   3.1625000000000001       0.968999863       1.38698006      0.807959795    
   3.1750000000000003       0.962540150       1.39146602      0.809469938    
   3.1875000000000000       0.956209898       1.39535403      0.811279774    
   3.2000000000000002       0.950430155       1.39843798      0.813369989    
   3.2125000000000004       0.945029974       1.40087199      0.815729856    
   3.2250000000000001       0.940109968       1.40266800      0.818269968    
   3.2375000000000003       0.935699940       1.40367997      0.821019888    
   3.2500000000000000       0.931740046       1.40397596      0.823930025    
   3.2625000000000002       0.928170204       1.40380204      0.826970100    
   3.2750000000000004       0.925230026       1.40308404      0.830149889    
   3.2875000000000001       0.922820330       1.40183794      0.833440304    
   3.3000000000000003       0.920650005       1.40011597      0.836820126    
   3.3125000000000000       0.918770075       1.39800203      0.840270042    
   3.3250000000000002       0.917459965       1.39560604      0.843800068    
   3.3375000000000004       0.916349888       1.39300799      0.847369909    
   3.3500000000000001       0.915460110       1.39013803      0.851010084    
   3.3625000000000003       0.914989948       1.38705206      0.854650021    
   3.3750000000000000       0.914740086       1.38366199      0.858300209    
   3.3875000000000002       0.914590120       1.38034999      0.861960173    
   3.4000000000000004       0.914759874       1.37689400      0.865589857    
   3.4125000000000001       0.915070057       1.37331200      0.869250059    
   3.4250000000000003       0.915640116       1.36962795      0.872889996    
   3.4375000000000000       0.916340113       1.36591399      0.876520157    
   3.4500000000000002       0.917110205       1.36232603      0.880140305    
   3.4625000000000004       0.918139696       1.35868800      0.883709669    
   3.4750000000000001       0.919149876       1.35498595      0.887239933    
   3.4875000000000003       0.920369864       1.35125399      0.890729904    
   3.5000000000000000       0.921579838       1.34768403      0.894159794    
   3.5125000000000002       0.922949791       1.34407401      0.897549868    
   3.5250000000000004       0.924379826       1.34043002      0.900939703    
   3.5375000000000001       0.925850153       1.33698201      0.904250145    
   3.5500000000000003       0.927439928       1.33357596      0.907510042    
   3.5625000000000000       0.929079771       1.33017194      0.910739899    
   3.5750000000000002       0.930720091       1.32677805      0.913880110    
   3.5875000000000004       0.932430029       1.32360005      0.917009830    
   3.6000000000000001       0.934150219       1.32031596      0.920050144    
   3.6125000000000003       0.935929775       1.31711400      0.923059940    
   3.6250000000000000       0.937710047       1.31410396      0.926010132    
   3.6375000000000002       0.939540148       1.31105399      0.928910255    
   3.6500000000000004       0.941349745       1.30802202      0.931759834    
   3.6625000000000001       0.943239927       1.30523002      0.934549809    
   3.6750000000000003       0.945089817       1.30240798      0.937299728    
   3.6875000000000000       0.946999788       1.29958200      0.939989805    
   3.7000000000000002       0.948880196       1.29700398      0.942640305    
   3.7125000000000004       0.950800180       1.29440796      0.945240259    
   3.7250000000000001       0.952719927       1.29174399      0.947799921    
   3.7375000000000003       0.954619884       1.28928804      0.950299978    
   3.7500000000000000       0.956560135       1.28679001      0.952770233    
   3.7625000000000002       0.958469868       1.28442800      0.955159903    
   3.7750000000000004       0.960410118       1.28214395      0.957530260    
   3.7875000000000001       0.962319851       1.27980196      0.959849834    
   3.8000000000000003       0.964250088       1.27764595      0.962120056    
   3.8125000000000000       0.966160059       1.27551198      0.964350224    
   3.8250000000000002       0.968069792       1.27332199      0.966539860    
   3.8375000000000004       0.969949961       1.27140200      0.968689919    
   3.8500000000000001       0.971849918       1.26942003      0.970799923    
   3.8625000000000003       0.973699808       1.26743805      0.972849846    
   3.8750000000000000       0.975589991       1.26566195      0.974910021    
   3.8875000000000002       0.977409840       1.26379597      0.976879835    
   3.9000000000000004       0.979269743       1.26201403      0.978869915    
   3.9125000000000001       0.981060266       1.26028800      0.980770111    
   3.9250000000000003       0.982890129       1.25848401      0.982680082    
   3.9375000000000000       0.984659910       1.25692403      0.984529972    
   3.9500000000000002       0.986449718       1.25526595      0.986369848    
   3.9625000000000004       0.988200188       1.25374806      0.988160133    
   3.9750000000000001       0.989929914       1.25223601      0.989919901    
   3.9875000000000003       0.991660118       1.25068796      0.991660118    
   4.0000000000000000       0.993359804       1.24932802      0.993359804    
   4.0125000000000002       0.995050192       1.24787605      0.995050192    
   4.0250000000000004       0.996699810       1.24653006      0.996699810    
   4.0375000000000005       0.998329878       1.24522197      0.998329878    
   4.0499999999999998       0.999940157       1.24384797      0.999940157    
   4.0625000000000000        1.00148988       1.24268603       1.00148988    
   4.0750000000000002        1.00304985       1.24141800       1.00304985    
   4.0875000000000004        1.00455999       1.24025404       1.00455999    
   4.1000000000000005        1.00608015       1.23912597       1.00608015    
   4.1124999999999998        1.00755000       1.23792601       1.00755000    
   4.1250000000000000        1.00902009       1.23693204       1.00902009    
   4.1375000000000002        1.01045012       1.23582602       1.01045012    
   4.1500000000000004        1.01188016       1.23479605       1.01188016    
   4.1625000000000005        1.01329017       1.23383796       1.01329017    
   4.1749999999999998        1.01467013       1.23279595       1.01467013    
   4.1875000000000000        1.01604009       1.23191202       1.01604009    
   4.2000000000000002        1.01738024       1.23087597       1.01738024    
   4.2125000000000004        1.01867008       1.23007202       1.01867008    
   4.2250000000000005        1.01995993       1.22912002       1.01995993    
   4.2374999999999998        1.02120996       1.22826803       1.02120996    
   4.2500000000000000        1.02247000       1.22741604       1.02247000    
   4.2625000000000002        1.02366972       1.22657001       1.02366972    
   4.2750000000000004        1.02490020       1.22581995       1.02490020    
   4.2875000000000005        1.02607012       1.22494602       1.02607012    
   4.2999999999999998        1.02725983       1.22428203       1.02725983    
   4.3125000000000000        1.02838969       1.22348201       1.02838969    
   4.3250000000000002        1.02952003       1.22278202       1.02952003    
   4.3375000000000004        1.03063011       1.22206795       1.03063011    
   4.3500000000000005        1.03172994       1.22133803       1.03172994    
   4.3624999999999998        1.03280020       1.22071004       1.03280020    
   4.3750000000000000        1.03384995       1.21993804       1.03384995    
   4.3875000000000002        1.03489995       1.21939397       1.03489995    
   4.4000000000000004        1.03592014       1.21871400       1.03592014    
   4.4125000000000005        1.03692007       1.21812606       1.03692007    
   4.4249999999999998        1.03790975       1.21751797       1.03790975    
   4.4375000000000000        1.03889012       1.21690202       1.03889012    
   4.4500000000000002        1.03984976       1.21638596       1.03984976    
   4.4625000000000004        1.04077005       1.21572196       1.04077005    
   4.4750000000000005        1.04170990       1.21527398       1.04170990    
   4.4874999999999998        1.04261017       1.21468604       1.04261017    
   4.5000000000000000        1.04350996       1.21421802       1.04350996    
   4.5125000000000002        1.04438019       1.21370006       1.04438019    
   4.5250000000000004        1.04525995       1.21319199       1.04525995    
   4.5375000000000005        1.04611015       1.21275795       1.04611015    
   4.5499999999999998        1.04693985       1.21221006       1.04693985    
   4.5625000000000000        1.04777002       1.21183801       1.04777002    
   4.5750000000000002        1.04857969       1.21131802       1.04857969    
   4.5875000000000004        1.04940033       1.21096003       1.04940033    
   4.6000000000000005        1.05015993       1.21050203       1.05015993    
   4.6124999999999998        1.05095005       1.21010399       1.05095005    
   4.6250000000000000        1.05169964       1.20972002       1.05169964    
   4.6375000000000002        1.05244017       1.20928204       1.05244017    
   4.6500000000000004        1.05315018       1.20895600       1.05315018    
   4.6625000000000005        1.05388975       1.20848203       1.05388975    
   4.6749999999999998        1.05459023       1.20822799       1.05459023    
   4.6875000000000000        1.05526972       1.20781398       1.05526972    
   4.7000000000000002        1.05594015       1.20751595       1.05594015    
   4.7125000000000004        1.05661011       1.20717204       1.05661011    
   4.7250000000000005        1.05727005       1.20684397       1.05727005    
   4.7374999999999998        1.05788994       1.20655203       1.05788994    
   4.7500000000000000        1.05852032       1.20617795       1.05852032    
   4.7625000000000002        1.05912971       1.20595801       1.05912971    
   4.7750000000000004        1.05974007       1.20556796       1.05974007    
   4.7875000000000005        1.06031036       1.20537603       1.06031036    
   4.8000000000000007        1.06089973       1.20503795       1.06089973    
   4.8125000000000000        1.06146002       1.20482194       1.06146002    
   4.8250000000000002        1.06201982       1.20454800       1.06201982    
   4.8375000000000004        1.06255007       1.20427203       1.06255007    
   4.8500000000000005        1.06308031       1.20405996       1.06308031    
   4.8625000000000007        1.06359959       1.20374596       1.06359959    
   4.8750000000000000        1.06410980       1.20358598       1.06410980    
   4.8875000000000002        1.06461000       1.20325005       1.06461000    
   4.9000000000000004        1.06508017       1.20312798       1.06508017    
   4.9125000000000005        1.06556988       1.20281994       1.06556988    
   4.9250000000000007        1.06602001       1.20269203       1.06602001    
   4.9375000000000000        1.06649017       1.20241797       1.06649017    
   4.9500000000000002        1.06693983       1.20228601       1.06693983    
   4.9625000000000004        1.06736994       1.20204604       1.06736994    
   4.9750000000000005        1.06781006       1.20188999       1.06781006    
   4.9875000000000007        1.06821966       1.20169604       1.06821966    
   5.0000000000000000        1.06863022       1.20150995       1.06863022    
   5.0125000000000002        1.06902027       1.20136201       1.06902027    
   5.0250000000000004        1.06942987       1.20114195       1.06942987    
   5.0375000000000005        1.06979990       1.20104003       1.06979990    
   5.0500000000000007        1.07017994       1.20078194       1.07017994    
   5.0625000000000000        1.07053995       1.20072603       1.07053995    
   5.0750000000000002        1.07090998       1.20049000       1.07090998    
   5.0875000000000004        1.07125998       1.20042002       1.07125998    
   5.1000000000000005        1.07160997       1.20023000       1.07160997    
   5.1125000000000007        1.07194996       1.20012605       1.07194996    
   5.1250000000000000        1.07227993       1.19997799       1.07227993    
   5.1375000000000002        1.07260990       1.19983399       1.07260990    
   5.1500000000000004        1.07291985       1.19973004       1.07291985    
   5.1625000000000005        1.07326031       1.19955397       1.07326031    
   5.1750000000000007        1.07353973       1.19948804       1.07353973    
   5.1875000000000000        1.07386017       1.19927597       1.07386017    
   5.2000000000000002        1.07414007       1.19925594       1.07414007    
   5.2125000000000004        1.07442999       1.19905603       1.07442999    
   5.2250000000000005        1.07471991       1.19902396       1.07471991    
   5.2375000000000007        1.07499027       1.19886994       1.07499027    
   5.2500000000000000        1.07527971       1.19880199       1.07527971    
   5.2625000000000002        1.07554007       1.19868600       1.07554007    
   5.2750000000000004        1.07580996       1.19858205       1.07580996    
   5.2875000000000005        1.07605982       1.19851005       1.07605982    
   5.3000000000000007        1.07632017       1.19836795       1.07632017    
   5.3125000000000000        1.07656002       1.19833398       1.07656002    
   5.3250000000000002        1.07679987       1.19815803       1.07679987    
   5.3375000000000004        1.07704020       1.19815803       1.07704020    
   5.3500000000000005        1.07728004       1.19798005       1.07728004    
   5.3625000000000007        1.07750988       1.19798601       1.07750988    
   5.3750000000000000        1.07774019       1.19783998       1.07774019    
   5.3875000000000002        1.07797003       1.19781005       1.07797003    
   5.4000000000000004        1.07819986       1.19770801       1.07819986    
   5.4125000000000005        1.07842016       1.19763994       1.07842016    
   5.4250000000000007        1.07863998       1.19757199       1.07863998    
   5.4375000000000000        1.07886028       1.19746006       1.07886028    
   5.4500000000000002        1.07906961       1.19743800       1.07906961    
   5.4625000000000004        1.07927990       1.19728005       1.07927990    
   5.4750000000000005        1.07950020       1.19728804       1.07950020    
   5.4875000000000007        1.07969999       1.19711804       1.07969999    
   5.5000000000000000        1.07992029       1.19713998       1.07992029    
   5.5125000000000002        1.08011007       1.19700599       1.08011007    
   5.5250000000000004        1.08032990       1.19699001       1.08032990    
   5.5375000000000005        1.08051968       1.19688404       1.08051968    
   5.5500000000000007        1.08072996       1.19683599       1.08072996    
   5.5625000000000000        1.08092976       1.19676006       1.08092976    
   5.5750000000000002        1.08114004       1.19667006       1.08114004    
   5.5875000000000004        1.08132982       1.19662595       1.08132982    
   5.6000000000000005        1.08153009       1.19650400       1.08153009    
   5.6125000000000007        1.08172989       1.19649196       1.08172989    
   5.6250000000000000        1.08192015       1.19632995       1.08192015    
   5.6375000000000002        1.08212996       1.19634795       1.08212996    
   5.6500000000000004        1.08232021       1.19618595       1.08232021    
   5.6625000000000005        1.08253002       1.19619799       1.08253002    
   5.6750000000000007        1.08272028       1.19606602       1.08272028    
   5.6875000000000000        1.08293009       1.19603801       1.08293009    
   5.7000000000000002        1.08311033       1.19593596       1.08311033    
   5.7125000000000004        1.08332014       1.19586802       1.08332014    
   5.7250000000000005        1.08351994       1.19579804       1.08351994    
   5.7375000000000007        1.08373022       1.19568801       1.08373022    
   5.7500000000000000        1.08394003       1.19564605       1.08394003    
   5.7625000000000002        1.08412027       1.19549406       1.08412027    
   5.7750000000000004        1.08436012       1.19548202       1.08436012    
   5.7875000000000005        1.08453989       1.19529402       1.08453989    
   5.8000000000000007        1.08476019       1.19530594       1.08476019    
   5.8125000000000000        1.08495998       1.19514596       1.08495998    
   5.8250000000000002        1.08518982       1.19511604       1.08518982    
   5.8375000000000004        1.08538961       1.19498599       1.08538961    
   5.8500000000000005        1.08562994       1.19491196       1.08562994    
   5.8625000000000007        1.08586025       1.19481003       1.08586025    
   5.8750000000000000        1.08608007       1.19469595       1.08608007    
   5.8875000000000002        1.08631992       1.19462204       1.08631992    
   5.9000000000000004        1.08654976       1.19446397       1.08654976    
   5.9125000000000005        1.08680010       1.19441605       1.08680010    
   5.9250000000000007        1.08701992       1.19421196       1.08701992    
   5.9375000000000000        1.08728027       1.19419205       1.08728027    
   5.9500000000000002        1.08754015       1.19398403       1.08754015    
   5.9625000000000004        1.08779001       1.19394803       1.08779001    
   5.9750000000000005        1.08805990       1.19376397       1.08805990    
   5.9875000000000007        1.08831978       1.19368804       1.08831978    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-04_Chi-1.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.63020897      0.895165980       1.63020897    
   2.5000000000000001E-002   1.62993801      0.892228007       1.62993801    
   3.7500000000000006E-002   1.62504196      0.890245974       1.62504196    
   5.0000000000000003E-002   1.61459100      0.888935983       1.61459100    
   6.2500000000000000E-002   1.60107207      0.888068020       1.60107207    
   7.5000000000000011E-002   1.58696008      0.887477994       1.58696008    
   8.7500000000000008E-002   1.57353199      0.887080014       1.57353199    
  0.10000000000000001        1.56106997      0.886792004       1.56106997    
  0.11250000000000000        1.54949701      0.886521995       1.54949701    
  0.12500000000000000        1.53874302      0.886304021       1.53874302    
  0.13750000000000001        1.52864790      0.886103988       1.52864790    
  0.15000000000000002        1.51908493      0.885926008       1.51908493    
  0.16250000000000001        1.50998795      0.885688007       1.50998795    
  0.17500000000000002        1.50122297      0.885577977       1.50122297    
  0.18750000000000000        1.49277997      0.885442019       1.49277997    
  0.20000000000000001        1.48458803      0.885312021       1.48458803    
  0.21250000000000002        1.47662592      0.885092020       1.47662592    
  0.22500000000000001        1.46883798      0.884940028       1.46883798    
  0.23750000000000002        1.46119702      0.884970009       1.46119702    
  0.25000000000000000        1.45368004      0.884876013       1.45368004    
  0.26250000000000001        1.44630396      0.884411991       1.44630396    
  0.27500000000000002        1.43901503      0.884645998       1.43901503    
  0.28750000000000003        1.43183696      0.884679973       1.43183696    
  0.30000000000000004        1.42473805      0.884598017       1.42473805    
  0.31250000000000000        1.41769600      0.884364009       1.41769600    
  0.32500000000000001        1.41072595      0.884660006       1.41072595    
  0.33750000000000002        1.40383899      0.884714007       1.40383899    
  0.35000000000000003        1.39700103      0.884599984       1.39700103    
  0.36250000000000004        1.39023793      0.884490013       1.39023793    
  0.37500000000000000        1.38353300      0.884768009       1.38353300    
  0.38750000000000001        1.37690198      0.884738028       1.37690198    
  0.40000000000000002        1.37034094      0.884549975       1.37034094    
  0.41250000000000003        1.36389303      0.884432018       1.36385894    
  0.42500000000000004        1.35805309      0.884754002       1.35746002    
  0.43750000000000000        1.35293698      0.884720027       1.35115695    
  0.45000000000000001        1.34842002      0.884678006       1.34494901    
  0.46250000000000002        1.34438884      0.884581983       1.33885109    
  0.47500000000000003        1.34080100      0.884612024       1.33289242    
  0.48750000000000004        1.33758974      0.884981990       1.32705486    
  0.50000000000000000        1.33467817      0.885648012       1.32134938    
  0.51250000000000007        1.33196354      0.887106001       1.31581509    
  0.52500000000000002        1.32954717      0.888499975       1.31041980    
  0.53749999999999998        1.32720625      0.889783978       1.30521262    
  0.55000000000000004        1.32517779      0.891131997       1.30015743    
  0.56250000000000000        1.32311821      0.892163992       1.29528368    
  0.57500000000000007        1.32115304      0.893091977       1.29058385    
  0.58750000000000002        1.31945145      0.894212008       1.28607106    
  0.60000000000000009        1.31771171      0.895272017       1.28173208    
  0.61250000000000004        1.31598103      0.896348000       1.27757096    
  0.62500000000000000        1.31437397      0.897523999       1.27358508    
  0.63750000000000007        1.31291699      0.898742020       1.26977205    
  0.65000000000000002        1.31146801      0.899896026       1.26613009    
  0.66250000000000009        1.31005502      0.901013970       1.26265001    
  0.67500000000000004        1.30865288      0.902051985       1.25932598    
  0.68750000000000000        1.30725801      0.902948022       1.25612605    
  0.70000000000000007        1.30604100      0.903823972       1.25307405    
  0.71250000000000002        1.30484998      0.904703975       1.25016594    
  0.72500000000000009        1.30366099      0.905658007       1.24738002    
  0.73750000000000004        1.30248094      0.906548023       1.24470901    
  0.75000000000000000        1.30134201      0.907375991       1.24214101    
  0.76250000000000007        1.30015099      0.908143997       1.23970795    
  0.77500000000000002        1.29906797      0.908869982       1.23735905    
  0.78750000000000009        1.29789805      0.909586012       1.23510802    
  0.80000000000000004        1.29680896      0.910264015       1.23293996    
  0.81250000000000000        1.29583800      0.910892010       1.23086905    
  0.82500000000000007        1.29486108      0.911505997       1.22885907    
  0.83750000000000002        1.29389191      0.912060022       1.22693694    
  0.85000000000000009        1.29296207      0.912639976       1.22509205    
  0.86250000000000004        1.29209697      0.913151979       1.22330093    
  0.87500000000000000        1.29114294      0.913652003       1.22157693    
  0.88750000000000007        1.29027796      0.914117992       1.21990204    
  0.90000000000000002        1.28936207      0.914575994       1.21829700    
  0.91250000000000009        1.28843498      0.915014029       1.21672702    
  0.92500000000000004        1.28754711      0.915340006       1.21519709    
  0.93750000000000000        1.28670001      0.914683998       1.21374607    
  0.95000000000000007        1.28583598      0.915863991       1.21229398    
  0.96250000000000002        1.28499603      0.915037990       1.21091998    
  0.97500000000000009        1.28416908      0.916172028       1.20955014    
  0.98750000000000004        1.28332603      0.915520012       1.20823312    
   1.0000000000000000        1.28248596      0.916436017       1.20697308    
   1.0125000000000000        1.28170204      0.916606009       1.20572495    
   1.0250000000000001        1.28092408      0.916073978       1.20453203    
   1.0375000000000001        1.28014708      0.917092025       1.20335603    
   1.0500000000000000        1.27949798      0.914749980       1.20222902    
   1.0625000000000000        1.27882099      0.916962028       1.20112598    
   1.0750000000000000        1.27816701      0.916068017       1.20005298    
   1.0875000000000001        1.27757406      0.916296005       1.19901395    
   1.1000000000000001        1.27690005      0.916768014       1.19799507    
   1.1125000000000000        1.27632093      0.916015983       1.19700098    
   1.1250000000000000        1.27561986      0.918075979       1.19603086    
   1.1375000000000000        1.27494407      0.916311979       1.19509411    
   1.1500000000000001        1.27434492      0.916069984       1.19420397    
   1.1625000000000001        1.27366495      0.917569995       1.19332087    
   1.1750000000000000        1.27309012      0.915584028       1.19244301    
   1.1875000000000000        1.27246594      0.916844010       1.19162893    
   1.2000000000000002        1.27190185      0.916188002       1.19080687    
   1.2125000000000001        1.27131200      0.915804029       1.19002509    
   1.2250000000000001        1.27069199      0.917379975       1.18921590    
   1.2375000000000000        1.27010489      0.916689992       1.18842483    
   1.2500000000000000        1.26959014      0.915686011       1.18766809    
   1.2625000000000002        1.26907492      0.917198002       1.18690002    
   1.2750000000000001        1.26851690      0.916302025       1.18614995    
   1.2875000000000001        1.26808214      0.917017996       1.18542016    
   1.3000000000000000        1.26748502      0.917288005       1.18466997    
   1.3125000000000000        1.26701593      0.914968014       1.18395996    
   1.3250000000000002        1.26645982      0.917375982       1.18324983    
   1.3375000000000001        1.26600003      0.917270005       1.18256009    
   1.3500000000000001        1.26552999      0.915098011       1.18188000    
   1.3625000000000000        1.26506996      0.917051971       1.18121994    
   1.3750000000000000        1.26459992      0.916939974       1.18054986    
   1.3875000000000002        1.26416016      0.916018009       1.17990005    
   1.4000000000000001        1.26366007      0.917346001       1.17927003    
   1.4125000000000001        1.26322007      0.915220022       1.17861998    
   1.4250000000000000        1.26270998      0.917316020       1.17799997    
   1.4375000000000000        1.26226997      0.916369975       1.17737997    
   1.4500000000000002        1.26177013      0.916678011       1.17677009    
   1.4625000000000001        1.26121008      0.918380022       1.17620015    
   1.4750000000000001        1.26082003      0.915242016       1.17559004    
   1.4875000000000000        1.26040006      0.916516006       1.17502999    
   1.5000000000000000        1.25997996      0.918420017       1.17444992    
   1.5125000000000002        1.25955987      0.915636003       1.17387986    
   1.5250000000000001        1.25914991      0.916740000       1.17332983    
   1.5375000000000001        1.25871003      0.917472005       1.17277002    
   1.5500000000000000        1.25840998      0.915166020       1.17223001    
   1.5625000000000000        1.25786996      0.917904019       1.17168999    
   1.5750000000000002        1.25751996      0.916123986       1.17115998    
   1.5875000000000001        1.25700986      0.915704012       1.17062986    
   1.6000000000000001        1.25658011      0.918030024       1.17011011    
   1.6125000000000000        1.25613010      0.916149974       1.16958010    
   1.6250000000000000        1.25579000      0.915521979       1.16907001    
   1.6375000000000002        1.25534999      0.918434024       1.16854990    
   1.6500000000000001        1.25500011      0.917222023       1.16803014    
   1.6625000000000001        1.25459003      0.915524006       1.16750002    
   1.6750000000000000        1.25421000      0.918060005       1.16701996    
   1.6875000000000000        1.25375986      0.916957974       1.16647995    
   1.7000000000000002        1.25330997      0.915253997       1.16594005    
   1.7125000000000001        1.25286996      0.916866004       1.16541994    
   1.7250000000000001        1.25243998      0.915073991       1.16486001    
   1.7375000000000000        1.25200987      0.917273998       1.16433990    
   1.7500000000000000        1.25165999      0.916526020       1.16377997    
   1.7625000000000002        1.25121009      0.917218029       1.16323006    
   1.7750000000000001        1.25072992      0.918067992       1.16265988    
   1.7875000000000001        1.25033998      0.914924026       1.16209996    
   1.8000000000000000        1.24972999      0.917536020       1.16149998    
   1.8125000000000000        1.24918997      0.917850018       1.16091990    
   1.8250000000000002        1.24875987      0.914354026       1.16028988    
   1.8375000000000001        1.24819005      0.917087972       1.15966010    
   1.8500000000000001        1.24769998      0.917580009       1.15899003    
   1.8625000000000000        1.24709010      0.914749980       1.15831006    
   1.8750000000000000        1.24645996      0.917788029       1.15760994    
   1.8875000000000002        1.24584997      0.915380001       1.15685987    
   1.9000000000000001        1.24508989      0.916934013       1.15610993    
   1.9125000000000001        1.24435008      0.918793976       1.15529001    
   1.9250000000000000        1.24362993      0.915495992       1.15442991    
   1.9375000000000000        1.24299002      0.916281998       1.15357995    
   1.9500000000000002        1.24211991      0.918677986       1.15265000    
   1.9625000000000001        1.24140990      0.916007996       1.15168989    
   1.9750000000000001        1.24040997      0.916761994       1.15068996    
   1.9875000000000000        1.23942995      0.917786002       1.14962995    
   2.0000000000000000        1.23836994      0.916243970       1.14852989    
   2.0125000000000002        1.23737001      0.915718019       1.14737999    
   2.0249999999999999        1.23613012      0.919550002       1.14620006    
   2.0375000000000001        1.23511004      0.918035984       1.14490998    
   2.0500000000000003        1.23406005      0.915548027       1.14359009    
   2.0625000000000000        1.23261011      0.918511987       1.14222002    
   2.0750000000000002        1.23126996      0.918370008       1.14076996    
   2.0874999999999999        1.22984993      0.915130019       1.13926005    
   2.1000000000000001        1.22831988      0.918510020       1.13766980    
   2.1125000000000003        1.22681999      0.918507993       1.13601995    
   2.1250000000000000        1.22528994      0.915408015       1.13428998    
   2.1375000000000002        1.22350001      0.918200016       1.13249993    
   2.1499999999999999        1.22183013      0.918699980       1.13062000    
   2.1625000000000001        1.22010994      0.915041983       1.12864995    
   2.1750000000000003        1.21813011      0.917887986       1.12662005    
   2.1875000000000000        1.21609998      0.918815970       1.12448001    
   2.2000000000000002        1.21431994      0.915269971       1.12227988    
   2.2124999999999999        1.21216989      0.917991996       1.11999989    
   2.2250000000000001        1.20990992      0.919964015       1.11764002    
   2.2375000000000003        1.20766997      0.917720020       1.11514997    
   2.2500000000000000        1.20545006      0.915401995       1.11260009    
   2.2625000000000002        1.20310998      0.917846024       1.10997987    
   2.2749999999999999        1.20062995      0.917061985       1.10728002    
   2.2875000000000001        1.19810009      0.916109979       1.10448003    
   2.3000000000000003        1.19528008      0.917464018       1.10157013    
   2.3125000000000000        1.19257998      0.918281972       1.09859991    
   2.3250000000000002        1.18998003      0.917500019       1.09554005    
   2.3374999999999999        1.18719006      0.916357994       1.09240007    
   2.3500000000000001        1.18418002      0.921118021       1.08913994    
   2.3625000000000003        1.18119001      0.929693997       1.08578992    
   2.3750000000000000        1.17821002      0.938239992       1.08236003    
   2.3875000000000002        1.17519999      0.946752012       1.07885003    
   2.4000000000000004        1.17177987      0.955298007       1.07524991    
   2.4125000000000001        1.16834998      0.963891983       1.07152987    
   2.4250000000000003        1.16514015      0.972202003       1.06774998    
   2.4375000000000000        1.16171002      0.980859995       1.06389999    
   2.4500000000000002        1.15822983      0.989333987       1.05988979    
   2.4625000000000004        1.15482998      0.997640014       1.05580997    
   2.4750000000000001        1.15130019       1.00621998       1.05166006    
   2.4875000000000003        1.14754987       1.01458001       1.04742002    
   2.5000000000000000        1.14358020       1.02277195       1.04315019    
   2.5125000000000002        1.13961005       1.03105605       1.03870988    
   2.5250000000000004        1.13596010       1.03913796       1.03426003    
   2.5375000000000001        1.13224006       1.04717803       1.02974010    
   2.5500000000000003        1.12789011       1.05530596       1.02516007    
   2.5625000000000000        1.12380981       1.06310201       1.02047992    
   2.5750000000000002        1.11992002       1.07105005       1.01577997    
   2.5875000000000004        1.11556983       1.07895195       1.01099992    
   2.6000000000000001        1.11127996       1.08663404       1.00615001    
   2.6125000000000003        1.10698986       1.09432602       1.00127983    
   2.6250000000000000        1.10240006       1.10205603      0.996340036    
   2.6375000000000002        1.09818006       1.10955000      0.991320133    
   2.6500000000000004        1.09337997       1.11706805      0.986279964    
   2.6625000000000001        1.08874989       1.12460601      0.981179953    
   2.6750000000000003        1.08410001       1.13199604      0.976019859    
   2.6875000000000000        1.07937980       1.13928998      0.970799923    
   2.7000000000000002        1.07464004       1.14676404      0.965540171    
   2.7125000000000004        1.06988978       1.15407598      0.960269928    
   2.7250000000000001        1.06520987       1.16129196      0.954889774    
   2.7375000000000003        1.06048012       1.16871595      0.949480057    
   2.7500000000000000        1.05567002       1.17600596      0.944000006    
   2.7625000000000002        1.05112004       1.18312597      0.938459873    
   2.7750000000000004        1.04637003       1.19039798      0.932889938    
   2.7875000000000001        1.04171014       1.19774604      0.927360058    
   2.8000000000000003        1.03691983       1.20505595      0.921929836    
   2.8125000000000000        1.03184986       1.21230602      0.916499853    
   2.8250000000000002        1.02706003       1.21960604      0.911039829    
   2.8375000000000004        1.02214003       1.22692001      0.905679941    
   2.8500000000000001        1.01733994       1.23426604      0.900390148    
   2.8625000000000003        1.01223993       1.24137199      0.895109892    
   2.8750000000000000        1.00702000       1.24840200      0.889940023    
   2.8875000000000002        1.00178981       1.25532997      0.884879827    
   2.9000000000000004       0.996850014       1.26213205      0.879820108    
   2.9125000000000001       0.991559982       1.26874399      0.874870062    
   2.9250000000000003       0.987469912       1.27507198      0.869989872    
   2.9375000000000000       0.982899904       1.28107405      0.865249872    
   2.9500000000000002       0.978780031       1.28682196      0.860610008    
   2.9625000000000004       0.974749804       1.29250598      0.856069803    
   2.9750000000000001       0.971889973       1.29801404      0.851670027    
   2.9875000000000003       0.969300032       1.30327404      0.847409964    
   3.0000000000000000       0.967570066       1.30832195      0.843300104    
   3.0125000000000002       0.975179911       1.31338000      0.839430094    
   3.0250000000000004       0.983330011       1.31848204      0.835759878    
   3.0375000000000001       0.989069939       1.32368398      0.832279921    
   3.0500000000000003       0.993450165       1.32897794      0.829170227    
   3.0625000000000000       0.998319864       1.33449805      0.826349974    
   3.0750000000000002        1.00134993       1.34001601      0.823849916    
   3.0875000000000004        1.00109005       1.34559596      0.821850061    
   3.1000000000000001       0.999480009       1.35129797      0.820369959    
   3.1125000000000003       0.995949984       1.35729003      0.819399834    
   3.1250000000000000       0.991599798       1.36320603      0.819029808    
   3.1375000000000002       0.985719919       1.36896598      0.819060087    
   3.1500000000000004       0.979399681       1.37457001      0.819609880    
   3.1625000000000001       0.972640038       1.37962794      0.820580006    
   3.1750000000000003       0.966109753       1.38435996      0.821909666    
   3.1875000000000000       0.959740162       1.38829195      0.823580027    
   3.2000000000000002       0.953899860       1.39158595      0.825510025    
   3.2125000000000004       0.948379755       1.39413202      0.827639818    
   3.2250000000000001       0.943489790       1.39593399      0.830039740    
   3.2375000000000003       0.939009905       1.39694798      0.832599878    
   3.2500000000000000       0.934919834       1.39740598      0.835349798    
   3.2625000000000002       0.931499958       1.39731002      0.838190079    
   3.2750000000000004       0.928599834       1.39662600      0.841159821    
   3.2875000000000001       0.926090002       1.39543200      0.844239950    
   3.3000000000000003       0.923829794       1.39376605      0.847349882    
   3.3125000000000000       0.922029734       1.39175999      0.850609779    
   3.3250000000000002       0.920670271       1.38950205      0.853840113    
   3.3375000000000004       0.919550180       1.38697803      0.857190132    
   3.3500000000000001       0.918670177       1.38410199      0.860490084    
   3.3625000000000003       0.918140173       1.38100600      0.863840103    
   3.3750000000000000       0.917780161       1.37782204      0.867180109    
   3.3875000000000002       0.917720079       1.37456203      0.870510101    
   3.4000000000000004       0.917880058       1.37118196      0.873900175    
   3.4125000000000001       0.918190002       1.36769402      0.877180099    
   3.4250000000000003       0.918740034       1.36412597      0.880500078    
   3.4375000000000000       0.919350147       1.36060596      0.883790016    
   3.4500000000000002       0.920230150       1.35713005      0.887020111    
   3.4625000000000004       0.921149969       1.35355198      0.890259981    
   3.4750000000000001       0.922209978       1.34983802      0.893359900    
   3.4875000000000003       0.923379898       1.34638798      0.896499872    
   3.5000000000000000       0.924669743       1.34290802      0.899579763    
   3.5125000000000002       0.926040173       1.33940995      0.902620077    
   3.5250000000000004       0.927479982       1.33591199      0.905610085    
   3.5375000000000001       0.928979874       1.33266199      0.908549786    
   3.5500000000000003       0.930580139       1.32938802      0.911450148    
   3.5625000000000000       0.932229757       1.32610404      0.914309740    
   3.5750000000000002       0.933909893       1.32285202      0.917099953    
   3.5875000000000004       0.935630083       1.31971204      0.919830084    
   3.6000000000000001       0.937369823       1.31656802      0.922499895    
   3.6125000000000003       0.939179897       1.31357205      0.925149918    
   3.6250000000000000       0.940969944       1.31066203      0.927710056    
   3.6375000000000002       0.942810059       1.30773604      0.930239916    
   3.6500000000000004       0.944639921       1.30490005      0.932709932    
   3.6625000000000001       0.946510077       1.30223799      0.935179949    
   3.6750000000000003       0.948349953       1.29954398      0.937529802    
   3.6875000000000000       0.950199842       1.29686201      0.939889908    
   3.7000000000000002       0.952050209       1.29440403      0.942180157    
   3.7125000000000004       0.953900099       1.29187000      0.944449902    
   3.7250000000000001       0.955729723       1.28934395      0.946649790    
   3.7375000000000003       0.957540035       1.28702796      0.948820114    
   3.7500000000000000       0.959359884       1.28464198      0.950969696    
   3.7625000000000002       0.961139917       1.28244996      0.953049898    
   3.7750000000000004       0.962930202       1.28026199      0.955120087    
   3.7875000000000001       0.964659691       1.27802002      0.957109690    
   3.8000000000000003       0.966419935       1.27603996      0.959089756    
   3.8125000000000000       0.968090057       1.27400601      0.961040020    
   3.8250000000000002       0.969779968       1.27197194      0.962939978    
   3.8375000000000004       0.971410036       1.27014995      0.964799881    
   3.8500000000000001       0.973079920       1.26826000      0.966650009    
   3.8625000000000003       0.974639893       1.26641595      0.968430042    
   3.8750000000000000       0.976259947       1.26471198      0.970209837    
   3.8875000000000002       0.977799892       1.26289999      0.971929789    
   3.9000000000000004       0.979370117       1.26125598      0.973650217    
   3.9125000000000001       0.980839968       1.25958800      0.975330114    
   3.9250000000000003       0.982359886       1.25792801      0.976979971    
   3.9375000000000000       0.983810186       1.25642598      0.978600025    
   3.9500000000000002       0.985270023       1.25482404      0.980180025    
   3.9625000000000004       0.986690283       1.25345194      0.981770277    
   3.9750000000000001       0.988099813       1.25199795      0.983309984    
   3.9875000000000003       0.989460230       1.25058198      0.984850168    
   4.0000000000000000       0.990829945       1.24927199      0.986329794    
   4.0125000000000002       0.992170095       1.24786603      0.987829924    
   4.0250000000000004       0.993510246       1.24665797      0.989270210    
   4.0375000000000005       0.994799852       1.24539006      0.990709782    
   4.0499999999999998       0.996099949       1.24414599      0.992120028    
   4.0625000000000000       0.997349977       1.24301803      0.993510008    
   4.0750000000000002       0.998610020       1.24178600      0.994890213    
   4.0875000000000004       0.999840260       1.24074996      0.996240139    
   4.1000000000000005        1.00106025       1.23964202      0.997580290    
   4.1124999999999998        1.00226974       1.23856401      0.998889685    
   4.1250000000000000        1.00343966       1.23758996       1.00018978    
   4.1375000000000002        1.00461984       1.23650002       1.00147986    
   4.1500000000000004        1.00577021       1.23561203       1.00275016    
   4.1625000000000005        1.00691009       1.23464596       1.00400019    
   4.1749999999999998        1.00803018       1.23369598       1.00523019    
   4.1875000000000000        1.00918007       1.23282802       1.00647020    
   4.2000000000000002        1.01028991       1.23189402       1.00768995    
   4.2125000000000004        1.01138997       1.23110604       1.00887990    
   4.2250000000000005        1.01244974       1.23016405       1.01005983    
   4.2374999999999998        1.01350021       1.22943795       1.01120019    
   4.2500000000000000        1.01453018       1.22856605       1.01234007    
   4.2625000000000002        1.01553988       1.22779202       1.01343989    
   4.2750000000000004        1.01656985       1.22703600       1.01456976    
   4.2875000000000005        1.01756024       1.22627795       1.01564026    
   4.2999999999999998        1.01855993       1.22561002       1.01675010    
   4.3125000000000000        1.01954985       1.22482002       1.01781988    
   4.3250000000000002        1.02051020       1.22422397       1.01888013    
   4.3375000000000004        1.02148008       1.22348595       1.01993012    
   4.3500000000000005        1.02239990       1.22287405       1.02094984    
   4.3624999999999998        1.02335024       1.22221196       1.02197027    
   4.3750000000000000        1.02426004       1.22156203       1.02296996    
   4.3875000000000002        1.02518988       1.22097802       1.02396989    
   4.4000000000000004        1.02607012       1.22027802       1.02493000    
   4.4125000000000005        1.02697992       1.21977401       1.02591991    
   4.4249999999999998        1.02785015       1.21912205       1.02687001    
   4.4375000000000000        1.02869987       1.21860802       1.02779007    
   4.4500000000000002        1.02955008       1.21802604       1.02870035    
   4.4625000000000004        1.03040981       1.21748197       1.02961016    
   4.4750000000000005        1.03125000       1.21697998       1.03051043    
   4.4874999999999998        1.03205013       1.21639001       1.03137016    
   4.5000000000000000        1.03287029       1.21595395       1.03225040    
   4.5125000000000002        1.03366995       1.21537399       1.03309011    
   4.5250000000000004        1.03445005       1.21497405       1.03393030    
   4.5375000000000005        1.03522968       1.21445799       1.03474998    
   4.5499999999999998        1.03600025       1.21402395       1.03557014    
   4.5625000000000000        1.03676987       1.21358395       1.03637981    
   4.5750000000000002        1.03750992       1.21310604       1.03715992    
   4.5875000000000004        1.03825998       1.21273005       1.03794956    
   4.6000000000000005        1.03899002       1.21221805       1.03872013    
   4.6124999999999998        1.03974009       1.21191204       1.03949022    
   4.6250000000000000        1.04044008       1.21143603       1.04021978    
   4.6375000000000002        1.04116011       1.21111202       1.04096985    
   4.6500000000000004        1.04184961       1.21071196       1.04168987    
   4.6625000000000005        1.04254007       1.21035004       1.04240990    
   4.6749999999999998        1.04322004       1.21000397       1.04310036    
   4.6875000000000000        1.04390001       1.20960605       1.04380989    
   4.7000000000000002        1.04456997       1.20933199       1.04448986    
   4.7125000000000004        1.04521036       1.20888805       1.04516029    
   4.7250000000000005        1.04585981       1.20866799       1.04581976    
   4.7374999999999998        1.04651022       1.20829201       1.04647017    
   4.7500000000000000        1.04714012       1.20804000       1.04712009    
   4.7625000000000002        1.04773998       1.20771205       1.04772997    
   4.7750000000000004        1.04836988       1.20741999       1.04835987    
   4.7875000000000005        1.04897022       1.20716000       1.04897022    
   4.8000000000000007        1.04957962       1.20682800       1.04957962    
   4.8125000000000000        1.05014992       1.20661402       1.05014992    
   4.8250000000000002        1.05073023       1.20624602       1.05073023    
   4.8375000000000004        1.05129957       1.20609403       1.05129957    
   4.8500000000000005        1.05183983       1.20576596       1.05183983    
   4.8625000000000007        1.05239010       1.20558000       1.05239010    
   4.8750000000000000        1.05292034       1.20530403       1.05292034    
   4.8875000000000002        1.05346012       1.20509005       1.05346012    
   4.9000000000000004        1.05395985       1.20485997       1.05395985    
   4.9125000000000005        1.05448008       1.20460999       1.05448008    
   4.9250000000000007        1.05495977       1.20442998       1.05495977    
   4.9375000000000000        1.05545998       1.20413399       1.05545998    
   4.9500000000000002        1.05594015       1.20402801       1.05594015    
   4.9625000000000004        1.05641031       1.20370996       1.05641031    
   4.9750000000000005        1.05688000       1.20360398       1.05688000    
   4.9875000000000007        1.05732012       1.20336401       1.05732012    
   5.0000000000000000        1.05778027       1.20319796       1.05778027    
   5.0125000000000002        1.05819988       1.20299995       1.05819988    
   5.0250000000000004        1.05861998       1.20283198       1.05861998    
   5.0375000000000005        1.05903006       1.20264995       1.05903006    
   5.0500000000000007        1.05944014       1.20247602       1.05944014    
   5.0625000000000000        1.05982971       1.20231605       1.05982971    
   5.0750000000000002        1.06022978       1.20211804       1.06022978    
   5.0875000000000004        1.06061029       1.20199800       1.06061029    
   5.1000000000000005        1.06097984       1.20177197       1.06097984    
   5.1125000000000007        1.06135988       1.20169604       1.06135988    
   5.1250000000000000        1.06171989       1.20144200       1.06171989    
   5.1375000000000002        1.06207037       1.20140398       1.06207037    
   5.1500000000000004        1.06240988       1.20119202       1.06240988    
   5.1625000000000005        1.06275988       1.20111799       1.06275988    
   5.1750000000000007        1.06307030       1.20094800       1.06307030    
   5.1875000000000000        1.06341982       1.20084000       1.06341982    
   5.2000000000000002        1.06371975       1.20071006       1.06371975    
   5.2125000000000004        1.06407022       1.20056403       1.06407022    
   5.2250000000000005        1.06435966       1.20047605       1.06435966    
   5.2375000000000007        1.06466007       1.20029402       1.06466007    
   5.2500000000000000        1.06496000       1.20024800       1.06496000    
   5.2625000000000002        1.06525040       1.20002794       1.06525040    
   5.2750000000000004        1.06553984       1.20001996       1.06553984    
   5.2875000000000005        1.06582022       1.19983006       1.06582022    
   5.3000000000000007        1.06611013       1.19979799       1.06611013    
   5.3125000000000000        1.06638002       1.19964397       1.06638002    
   5.3250000000000002        1.06664991       1.19957602       1.06664991    
   5.3375000000000004        1.06690025       1.19946206       1.06690025    
   5.3500000000000005        1.06715965       1.19935203       1.06715965    
   5.3625000000000007        1.06742001       1.19927800       1.06742001    
   5.3750000000000000        1.06768036       1.19913006       1.06768036    
   5.3875000000000002        1.06793976       1.19909406       1.06793976    
   5.4000000000000004        1.06817007       1.19890594       1.06817007    
   5.4125000000000005        1.06842995       1.19891405       1.06842995    
   5.4250000000000007        1.06864977       1.19872606       1.06864977    
   5.4375000000000000        1.06890011       1.19872999       1.06890011    
   5.4500000000000002        1.06910992       1.19858003       1.06910992    
   5.4625000000000004        1.06934977       1.19854200       1.06934977    
   5.4750000000000005        1.06957006       1.19842803       1.06957006    
   5.4875000000000007        1.06979990       1.19834995       1.06979990    
   5.5000000000000000        1.07002020       1.19827795       1.07002020    
   5.5125000000000002        1.07023001       1.19816005       1.07023001    
   5.5250000000000004        1.07045984       1.19811797       1.07045984    
   5.5375000000000005        1.07067013       1.19796205       1.07067013    
   5.5500000000000007        1.07089996       1.19795799       1.07089996    
   5.5625000000000000        1.07110023       1.19776797       1.07110023    
   5.5750000000000002        1.07131004       1.19779396       1.07131004    
   5.5875000000000004        1.07151985       1.19762802       1.07151985    
   5.6000000000000005        1.07173014       1.19760203       1.07173014    
   5.6125000000000007        1.07194996       1.19748795       1.07194996    
   5.6250000000000000        1.07214022       1.19743001       1.07214022    
   5.6375000000000002        1.07236004       1.19734800       1.07236004    
   5.6500000000000004        1.07255030       1.19724000       1.07255030    
   5.6625000000000005        1.07277012       1.19719195       1.07277012    
   5.6750000000000007        1.07297039       1.19704401       1.07297039    
   5.6875000000000000        1.07318974       1.19701600       1.07318974    
   5.7000000000000002        1.07337999       1.19683397       1.07337999    
   5.7125000000000004        1.07358980       1.19684601       1.07358980    
   5.7250000000000005        1.07379007       1.19665003       1.07379007    
   5.7375000000000007        1.07399988       1.19665802       1.07399988    
   5.7500000000000000        1.07421970       1.19649398       1.07421970    
   5.7625000000000002        1.07441998       1.19647002       1.07441998    
   5.7750000000000004        1.07462978       1.19633400       1.07462978    
   5.7875000000000005        1.07483006       1.19626999       1.07483006    
   5.8000000000000007        1.07506990       1.19616604       1.07506990    
   5.8125000000000000        1.07525969       1.19606197       1.07525969    
   5.8250000000000002        1.07549000       1.19598806       1.07549000    
   5.8375000000000004        1.07569981       1.19584000       1.07569981    
   5.8500000000000005        1.07591963       1.19579804       1.07591963    
   5.8625000000000007        1.07614994       1.19561005       1.07614994    
   5.8750000000000000        1.07637978       1.19559598       1.07637978    
   5.8875000000000002        1.07662010       1.19540203       1.07662010    
   5.9000000000000004        1.07683039       1.19538200       1.07683039    
   5.9125000000000005        1.07709026       1.19521403       1.07709026    
   5.9250000000000007        1.07731009       1.19515204       1.07731009    
   5.9375000000000000        1.07757998       1.19501197       1.07757998    
   5.9500000000000002        1.07779980       1.19490802       1.07779980    
   5.9625000000000004        1.07806969       1.19479597       1.07806969    
   5.9750000000000005        1.07832003       1.19464803       1.07832003    
   5.9875000000000007        1.07859993       1.19456005       1.07859993    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-04_Chi-10.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.62994099      0.895340025       1.62994099    
   2.5000000000000001E-002   1.62898397      0.892700016       1.62898397    
   3.7500000000000006E-002   1.62370396      0.890959978       1.62370396    
   5.0000000000000003E-002   1.61325407      0.889823973       1.61325407    
   6.2500000000000000E-002   1.59997499      0.889043987       1.59997499    
   7.5000000000000011E-002   1.58618903      0.888490021       1.58618903    
   8.7500000000000008E-002   1.57303202      0.888098001       1.57303202    
  0.10000000000000001        1.56077600      0.887773991       1.56077600    
  0.11250000000000000        1.54934204      0.887503982       1.54934204    
  0.12500000000000000        1.53867900      0.887228012       1.53867900    
  0.13750000000000001        1.52863693      0.887048006       1.52863693    
  0.15000000000000002        1.51908004      0.886875987       1.51908004    
  0.16250000000000001        1.50996900      0.886704028       1.50996900    
  0.17500000000000002        1.50117600      0.886586010       1.50117600    
  0.18750000000000000        1.49269295      0.886380017       1.49269295    
  0.20000000000000001        1.48445606      0.886367977       1.48445606    
  0.21250000000000002        1.47644496      0.886282027       1.47644496    
  0.22500000000000001        1.46860504      0.886250019       1.46860504    
  0.23750000000000002        1.46090901      0.886098027       1.46090901    
  0.25000000000000000        1.45335495      0.885869980       1.45335495    
  0.26250000000000001        1.44592309      0.885604024       1.44592309    
  0.27500000000000002        1.43859696      0.885649979       1.43859696    
  0.28750000000000003        1.43138301      0.885847986       1.43138301    
  0.30000000000000004        1.42424798      0.885703981       1.42424798    
  0.31250000000000000        1.41718197      0.885616004       1.41718197    
  0.32500000000000001        1.41018891      0.885483980       1.41018891    
  0.33750000000000002        1.40328097      0.885595977       1.40328097    
  0.35000000000000003        1.39643502      0.885451972       1.39643502    
  0.36250000000000004        1.38966608      0.885385990       1.38966608    
  0.37500000000000000        1.38295698      0.885291994       1.38295698    
  0.38750000000000001        1.37632394      0.885316014       1.37632394    
  0.40000000000000002        1.36977506      0.884923995       1.36977506    
  0.41250000000000003        1.36331010      0.885478020       1.36331010    
  0.42500000000000004        1.35727000      0.885966003       1.35692894    
  0.43750000000000000        1.35199296      0.886156023       1.35064900    
  0.45000000000000001        1.34738004      0.886052012       1.34449100    
  0.46250000000000002        1.34329009      0.886081994       1.33842707    
  0.47500000000000003        1.33962655      0.886204004       1.33248603    
  0.48750000000000004        1.33637238      0.886618018       1.32670057    
  0.50000000000000000        1.33340979      0.887369990       1.32104337    
  0.51250000000000007        1.33064866      0.888513982       1.31554580    
  0.52500000000000002        1.32823229      0.889714003       1.31020641    
  0.53749999999999998        1.32586765      0.890910029       1.30504501    
  0.55000000000000004        1.32380879      0.891973972       1.30003810    
  0.56250000000000000        1.32175207      0.892903984       1.29522216    
  0.57500000000000007        1.31980884      0.894064009       1.29057860    
  0.58750000000000002        1.31809151      0.895210028       1.28612006    
  0.60000000000000009        1.31636143      0.896305978       1.28182507    
  0.61250000000000004        1.31466997      0.897397995       1.27771699    
  0.62500000000000000        1.31313097      0.898652017       1.27377200    
  0.63750000000000007        1.31169009      0.899851978       1.27001798    
  0.65000000000000002        1.31024802      0.900958002       1.26640904    
  0.66250000000000009        1.30884504      0.901968002       1.26295400    
  0.67500000000000004        1.30746198      0.902934015       1.25966597    
  0.68750000000000000        1.30611300      0.903859973       1.25651205    
  0.70000000000000007        1.30496299      0.904762030       1.25348806    
  0.71250000000000002        1.30377507      0.905719995       1.25061405    
  0.72500000000000009        1.30261397      0.906620026       1.24785304    
  0.73750000000000004        1.30143404      0.907486022       1.24519908    
  0.75000000000000000        1.30032790      0.908327997       1.24267292    
  0.76250000000000007        1.29913902      0.909124017       1.24026299    
  0.77500000000000002        1.29806697      0.909870028       1.23792100    
  0.78750000000000009        1.29692197      0.910601974       1.23570001    
  0.80000000000000004        1.29593110      0.911282003       1.23355901    
  0.81250000000000000        1.29502296      0.911888003       1.23148704    
  0.82500000000000007        1.29407597      0.912513971       1.22950304    
  0.83750000000000002        1.29311502      0.913085997       1.22759199    
  0.85000000000000009        1.29222798      0.913640022       1.22574902    
  0.86250000000000004        1.29131508      0.914146006       1.22397006    
  0.87500000000000000        1.29043698      0.914654016       1.22225296    
  0.88750000000000007        1.28951299      0.915131986       1.22056901    
  0.90000000000000002        1.28866303      0.915507972       1.21897507    
  0.91250000000000009        1.28776908      0.914896011       1.21740913    
  0.92500000000000004        1.28691900      0.916118026       1.21588492    
  0.93750000000000000        1.28598499      0.915228009       1.21443999    
  0.95000000000000007        1.28519702      0.916468024       1.21301293    
  0.96250000000000002        1.28427410      0.916746020       1.21163404    
  0.97500000000000009        1.28353405      0.915364027       1.21029902    
  0.98750000000000004        1.28264201      0.916279972       1.20899892    
   1.0000000000000000        1.28193307      0.916715980       1.20773399    
   1.0125000000000000        1.28112197      0.916028023       1.20651197    
   1.0250000000000001        1.28039598      0.917707980       1.20532107    
   1.0375000000000001        1.27975297      0.915600002       1.20416403    
   1.0500000000000000        1.27905297      0.917182028       1.20303798    
   1.0625000000000000        1.27840602      0.917750001       1.20194101    
   1.0750000000000000        1.27773404      0.915282011       1.20087707    
   1.0875000000000001        1.27701092      0.916069984       1.19983602    
   1.1000000000000001        1.27634096      0.917262018       1.19882107    
   1.1125000000000000        1.27566588      0.915939987       1.19782388    
   1.1250000000000000        1.27506113      0.916329980       1.19687605    
   1.1375000000000000        1.27441001      0.916939974       1.19591594    
   1.1500000000000001        1.27385688      0.916436017       1.19500089    
   1.1625000000000001        1.27318609      0.917891979       1.19408703    
   1.1750000000000000        1.27261901      0.916393995       1.19319797    
   1.1875000000000000        1.27200985      0.916288018       1.19235587    
   1.2000000000000002        1.27144206      0.916942000       1.19151604    
   1.2125000000000001        1.27098203      0.916058004       1.19068193    
   1.2250000000000001        1.27033401      0.917919993       1.18989694    
   1.2375000000000000        1.26986814      0.917165995       1.18909109    
   1.2500000000000000        1.26928198      0.916930020       1.18831992    
   1.2625000000000002        1.26880789      0.917216003       1.18753994    
   1.2750000000000001        1.26835704      0.915700018       1.18679011    
   1.2875000000000001        1.26776803      0.917653978       1.18605006    
   1.3000000000000000        1.26715088      0.917786002       1.18529999    
   1.3125000000000000        1.26670289      0.914686024       1.18457985    
   1.3250000000000002        1.26611006      0.917559981       1.18389010    
   1.3375000000000001        1.26565003      0.917587996       1.18320000    
   1.3500000000000001        1.26513994      0.915274024       1.18251991    
   1.3625000000000000        1.26465988      0.917551994       1.18183994    
   1.3750000000000000        1.26413012      0.918273985       1.18117011    
   1.3875000000000002        1.26368999      0.915419996       1.18051004    
   1.4000000000000001        1.26315999      0.917281985       1.17988002    
   1.4125000000000001        1.26273000      0.916086018       1.17923999    
   1.4250000000000000        1.26225984      0.917071998       1.17860985    
   1.4375000000000000        1.26168013      0.918651998       1.17801011    
   1.4500000000000002        1.26124001      0.915575981       1.17741001    
   1.4625000000000001        1.26083004      0.916671991       1.17683005    
   1.4750000000000001        1.26042998      0.917819977       1.17624998    
   1.4875000000000000        1.26003993      0.915095985       1.17565989    
   1.5000000000000000        1.25964010      0.917428017       1.17509007    
   1.5125000000000002        1.25923002      0.915346026       1.17452002    
   1.5250000000000001        1.25883007      0.917617977       1.17395997    
   1.5375000000000001        1.25836003      0.915835977       1.17339993    
   1.5500000000000000        1.25795996      0.917032003       1.17285991    
   1.5625000000000000        1.25746989      0.916696012       1.17230988    
   1.5750000000000002        1.25714004      0.915715992       1.17176008    
   1.5875000000000001        1.25668001      0.918154001       1.17122006    
   1.6000000000000001        1.25630999      0.916962028       1.17068005    
   1.6125000000000000        1.25594997      0.915130019       1.17014992    
   1.6250000000000000        1.25551987      0.918424010       1.16961992    
   1.6375000000000002        1.25515008      0.917074025       1.16908002    
   1.6500000000000001        1.25479996      0.914915979       1.16857004    
   1.6625000000000001        1.25423992      0.917765975       1.16803992    
   1.6750000000000000        1.25384009      0.916962028       1.16752005    
   1.6875000000000000        1.25342000      0.915235996       1.16699004    
   1.7000000000000002        1.25304985      0.918025970       1.16642988    
   1.7125000000000001        1.25266004      0.917775989       1.16588998    
   1.7250000000000001        1.25228989      0.914853990       1.16531992    
   1.7375000000000000        1.25181997      0.917082012       1.16477001    
   1.7500000000000000        1.25134015      0.915822029       1.16419005    
   1.7625000000000002        1.25091994      0.917436004       1.16362000    
   1.7750000000000001        1.25041997      0.918438017       1.16303003    
   1.7875000000000001        1.24994004      0.915055990       1.16242003    
   1.8000000000000000        1.24944007      0.917348027       1.16182005    
   1.8125000000000000        1.24902010      0.918394029       1.16119003    
   1.8250000000000002        1.24862003      0.915323973       1.16053998    
   1.8375000000000001        1.24790990      0.917096019       1.15988994    
   1.8500000000000001        1.24742007      0.918146014       1.15921009    
   1.8625000000000000        1.24681997      0.915000021       1.15849996    
   1.8750000000000000        1.24610007      0.916750014       1.15778005    
   1.8875000000000002        1.24543011      0.918807983       1.15701008    
   1.9000000000000001        1.24481010      0.915597975       1.15621006    
   1.9125000000000001        1.24421000      0.916158020       1.15538001    
   1.9250000000000000        1.24342012      0.918882012       1.15452003    
   1.9375000000000000        1.24283993      0.916347980       1.15361989    
   1.9500000000000002        1.24195993      0.916145980       1.15269983    
   1.9625000000000001        1.24107003      0.918676019       1.15171003    
   1.9750000000000001        1.24016988      0.916858017       1.15069985    
   1.9875000000000000        1.23923993      0.916082025       1.14963996    
   2.0000000000000000        1.23818994      0.918265998       1.14851987    
   2.0125000000000002        1.23714995      0.917491972       1.14734995    
   2.0249999999999999        1.23618007      0.915744007       1.14613998    
   2.0375000000000001        1.23490000      0.918353975       1.14484000    
   2.0500000000000003        1.23364007      0.918434024       1.14349008    
   2.0625000000000000        1.23247004      0.915279984       1.14208007    
   2.0750000000000002        1.23094988      0.918183982       1.14061999    
   2.0874999999999999        1.22957993      0.918619990       1.13908005    
   2.1000000000000001        1.22813988      0.915368021       1.13747001    
   2.1125000000000003        1.22657001      0.918326020       1.13580990    
   2.1250000000000000        1.22492993      0.919215977       1.13405991    
   2.1375000000000002        1.22346008      0.915618002       1.13222003    
   2.1499999999999999        1.22163010      0.918757975       1.13033009    
   2.1625000000000001        1.21983004      0.919982016       1.12834001    
   2.1750000000000003        1.21810985      0.918388009       1.12629986    
   2.1875000000000000        1.21608996      0.915509999       1.12418008    
   2.2000000000000002        1.21417999      0.916194022       1.12200999    
   2.2124999999999999        1.21193004      0.918742001       1.11973000    
   2.2250000000000001        1.20972013      0.918460011       1.11738992    
   2.2375000000000003        1.20772004      0.916826010       1.11494994    
   2.2500000000000000        1.20518994      0.917078018       1.11244988    
   2.2625000000000002        1.20278001      0.920252025       1.10987997    
   2.2749999999999999        1.20058990      0.919889987       1.10719991    
   2.2875000000000001        1.19806981      0.919182003       1.10446000    
   2.3000000000000003        1.19552994      0.917931974       1.10163999    
   2.3125000000000000        1.19281983      0.916415989       1.09875989    
   2.3250000000000002        1.18993998      0.919939995       1.09578991    
   2.3374999999999999        1.18712997      0.920960009       1.09271002    
   2.3500000000000001        1.18441010      0.920705974       1.08952999    
   2.3625000000000003        1.18154001      0.929278016       1.08633018    
   2.3750000000000000        1.17866993      0.937680006       1.08304000    
   2.3875000000000002        1.17532992      0.946147978       1.07969999    
   2.4000000000000004        1.17230988      0.954469979       1.07621002    
   2.4125000000000001        1.16929007      0.963025987       1.07263994    
   2.4250000000000003        1.16619992      0.971231997       1.06903005    
   2.4375000000000000        1.16293979      0.979637980       1.06534982    
   2.4500000000000002        1.15929985      0.987972021       1.06160998    
   2.4625000000000004        1.15585017      0.996056020       1.05779004    
   2.4750000000000001        1.15240002       1.00443995       1.05390000    
   2.4875000000000003        1.14879990       1.01257205       1.04990983    
   2.5000000000000000        1.14511013       1.02058005       1.04592013    
   2.5125000000000002        1.14160991       1.02858806       1.04183984    
   2.5250000000000004        1.13771987       1.03643000       1.03772998    
   2.5375000000000001        1.13415003       1.04422998       1.03355002    
   2.5500000000000003        1.13010979       1.05204797       1.02932978    
   2.5625000000000000        1.12623000       1.05961001       1.02503991    
   2.5750000000000002        1.12259007       1.06728804       1.02069998    
   2.5875000000000004        1.11847019       1.07489800       1.01634002    
   2.6000000000000001        1.11426020       1.08218598       1.01199007    
   2.6125000000000003        1.10980010       1.08973205       1.00761008    
   2.6250000000000000        1.10557008       1.09710801       1.00317001    
   2.6375000000000002        1.10110998       1.10435605      0.998700142    
   2.6500000000000004        1.09667993       1.11164403      0.994210005    
   2.6625000000000001        1.09200001       1.11881804      0.989660025    
   2.6750000000000003        1.08766985       1.12588596      0.985080004    
   2.6875000000000000        1.08312011       1.13310802      0.980420113    
   2.7000000000000002        1.07844996       1.14038801      0.975739956    
   2.7125000000000004        1.07375002       1.14733601      0.970999956    
   2.7250000000000001        1.06928015       1.15445602      0.966240168    
   2.7375000000000003        1.06443000       1.16162598      0.961439848    
   2.7500000000000000        1.05983996       1.16878605      0.956609964    
   2.7625000000000002        1.05527997       1.17580998      0.951709986    
   2.7750000000000004        1.05041003       1.18300402      0.946830034    
   2.7875000000000001        1.04576015       1.19013000      0.941990137    
   2.8000000000000003        1.04096007       1.19728994      0.937180042    
   2.8125000000000000        1.03587008       1.20445597      0.932349920    
   2.8250000000000002        1.03108978       1.21177399      0.927500010    
   2.8375000000000004        1.02614999       1.21895003      0.922679901    
   2.8500000000000001        1.02137995       1.22611403      0.917909861    
   2.8625000000000003        1.01656985       1.23326397      0.913179874    
   2.8750000000000000        1.01145983       1.24011600      0.908439875    
   2.8875000000000002        1.00638986       1.24695206      0.903850079    
   2.9000000000000004        1.00131989       1.25356400      0.899280071    
   2.9125000000000001       0.997030020       1.25994396      0.894730091    
   2.9250000000000003       0.992639780       1.26614201      0.890259981    
   2.9375000000000000       0.988090038       1.27205396      0.885809898    
   2.9500000000000002       0.983809948       1.27783597      0.881379843    
   2.9625000000000004       0.980250120       1.28345799      0.876980066    
   2.9750000000000001       0.977320194       1.28886604      0.872640133    
   2.9875000000000003       0.975099802       1.29408205      0.868309975    
   3.0000000000000000       0.973879814       1.29923403      0.864029884    
   3.0125000000000002       0.981519938       1.30434000      0.859920025    
   3.0250000000000004       0.989419937       1.30945206      0.855819941    
   3.0375000000000001       0.995899916       1.31462395      0.851759911    
   3.0500000000000003       0.999600172       1.31996000      0.847980022    
   3.0625000000000000        1.00378013       1.32558000      0.844420195    
   3.0750000000000002        1.00713968       1.33133399      0.841029882    
   3.0875000000000004        1.00627971       1.33706403      0.838319778    
   3.1000000000000001        1.00349021       1.34290397      0.835990191    
   3.1125000000000003       0.999720097       1.34902596      0.834130049    
   3.1250000000000000       0.995099783       1.35511005      0.832819700    
   3.1375000000000002       0.989330053       1.36104202      0.832059860    
   3.1500000000000004       0.982660055       1.36679995      0.831720114    
   3.1625000000000001       0.976090193       1.37194598      0.831740141    
   3.1750000000000003       0.969449759       1.37679601      0.832149744    
   3.1875000000000000       0.963079929       1.38086998      0.832799911    
   3.2000000000000002       0.957260132       1.38431597      0.833750010    
   3.2125000000000004       0.951740265       1.38709605      0.834710121    
   3.2250000000000001       0.946769953       1.38906002      0.836079836    
   3.2375000000000003       0.942200184       1.39031398      0.837460279    
   3.2500000000000000       0.938199997       1.39098799      0.839090109    
   3.2625000000000002       0.934799910       1.39107597      0.840709925    
   3.2750000000000004       0.931759834       1.39067805      0.842599869    
   3.2875000000000001       0.929119825       1.38979006      0.844439745    
   3.3000000000000003       0.926829815       1.38838601      0.846469879    
   3.3125000000000000       0.924979925       1.38669395      0.848490000    
   3.3250000000000002       0.923470020       1.38471603      0.850680113    
   3.3375000000000004       0.922170162       1.38240397      0.852880239    
   3.3500000000000001       0.921339750       1.37985396      0.855109930    
   3.3625000000000003       0.920670033       1.37708402      0.857380152    
   3.3750000000000000       0.920180321       1.37411797      0.859630346    
   3.3875000000000002       0.920010090       1.37120199      0.861999989    
   3.4000000000000004       0.919979811       1.36818004      0.864379883    
   3.4125000000000001       0.920239925       1.36504805      0.866840124    
   3.4250000000000003       0.920629740       1.36183798      0.869229794    
   3.4375000000000000       0.921120167       1.35855806      0.871670008    
   3.4500000000000002       0.921819925       1.35535204      0.874069929    
   3.4625000000000004       0.922610044       1.35205996      0.876530170    
   3.4750000000000001       0.923469782       1.34870005      0.878899813    
   3.4875000000000003       0.924460173       1.34542799      0.881370068    
   3.5000000000000000       0.925539970       1.34224403      0.883799791    
   3.5125000000000002       0.926750183       1.33903599      0.886229992    
   3.5250000000000004       0.927979708       1.33579803      0.888679743    
   3.5375000000000001       0.929300070       1.33271396      0.891089916    
   3.5500000000000003       0.930600166       1.32969201      0.893520117    
   3.5625000000000000       0.932029724       1.32666802      0.895929813    
   3.5750000000000002       0.933429956       1.32353997      0.898309946    
   3.5875000000000004       0.934939861       1.32061803      0.900700092    
   3.6000000000000001       0.936419964       1.31768799      0.903079987    
   3.6125000000000003       0.937910080       1.31478798      0.905420065    
   3.6250000000000000       0.939460039       1.31206203      0.907760143    
   3.6375000000000002       0.940989971       1.30930805      0.910070181    
   3.6500000000000004       0.942520142       1.30653405      0.912349939    
   3.6625000000000001       0.944099903       1.30401599      0.914669991    
   3.6750000000000003       0.945599794       1.30145395      0.916899920    
   3.6875000000000000       0.947200298       1.29885995      0.919190168    
   3.7000000000000002       0.948729992       1.29649997      0.921380043    
   3.7125000000000004       0.950259924       1.29409599      0.923629999    
   3.7250000000000001       0.951830149       1.29162598      0.925800085    
   3.7375000000000003       0.953369856       1.28933597      0.927979946    
   3.7500000000000000       0.954880238       1.28702199      0.930130243    
   3.7625000000000002       0.956429958       1.28484201      0.932259798    
   3.7750000000000004       0.957940102       1.28271997      0.934390068    
   3.7875000000000001       0.959450245       1.28052604      0.936460257    
   3.8000000000000003       0.960929871       1.27853203      0.938539743    
   3.8125000000000000       0.962449789       1.27652597      0.940579891    
   3.8250000000000002       0.963889837       1.27448404      0.942610025    
   3.8375000000000004       0.965349913       1.27267206      0.944599867    
   3.8500000000000001       0.966809988       1.27078605      0.946609974    
   3.8625000000000003       0.968260050       1.26896000      0.948539972    
   3.8750000000000000       0.969679832       1.26725197      0.950500011    
   3.8875000000000002       0.971069813       1.26547205      0.952389956    
   3.9000000000000004       0.972460270       1.26380205      0.954290152    
   3.9125000000000001       0.973839998       1.26213598      0.956140041    
   3.9250000000000003       0.975209951       1.26043999      0.957979918    
   3.9375000000000000       0.976549864       1.25886595      0.959809780    
   3.9500000000000002       0.977860212       1.25721598      0.961580038    
   3.9625000000000004       0.979179859       1.25580394      0.963389874    
   3.9750000000000001       0.980500221       1.25432205      0.965110064    
   3.9875000000000003       0.981799841       1.25286996      0.966869831    
   4.0000000000000000       0.983080149       1.25151801      0.968550205    
   4.0125000000000002       0.984329939       1.25006604      0.970269918    
   4.0250000000000004       0.985579967       1.24881005      0.971930027    
   4.0375000000000005       0.986790180       1.24749196      0.973570108    
   4.0499999999999998       0.988059759       1.24620402      0.975199938    
   4.0625000000000000       0.989249945       1.24501598      0.976799965    
   4.0750000000000002       0.990470171       1.24371600      0.978389978    
   4.0875000000000004       0.991630077       1.24264598      0.979950190    
   4.1000000000000005       0.992809772       1.24147606      0.981499672    
   4.1124999999999998       0.993949890       1.24037600      0.983009815    
   4.1250000000000000       0.995129824       1.23932803      0.984519958    
   4.1375000000000002       0.996279955       1.23819399      0.986009836    
   4.1500000000000004       0.997439861       1.23728001      0.987489939    
   4.1625000000000005       0.998539925       1.23625004      0.988929987    
   4.1749999999999998       0.999629974       1.23529601      0.990359783    
   4.1875000000000000        1.00068974       1.23436201      0.991749763    
   4.2000000000000002        1.00178981       1.23335803      0.993149757    
   4.2125000000000004        1.00283027       1.23251402      0.994520187    
   4.2250000000000005        1.00394011       1.23151600      0.995890141    
   4.2374999999999998        1.00495005       1.23074198      0.997220039    
   4.2500000000000000        1.00602007       1.22982395      0.998559952    
   4.2625000000000002        1.00698996       1.22903204      0.999849796    
   4.2750000000000004        1.00802970       1.22817397       1.00114989    
   4.2875000000000005        1.00900006       1.22733200       1.00241017    
   4.2999999999999998        1.01003003       1.22658801       1.00365996    
   4.3125000000000000        1.01100993       1.22576201       1.00490999    
   4.3250000000000002        1.01201010       1.22511601       1.00613022    
   4.3375000000000004        1.01294994       1.22432804       1.00734997    
   4.3500000000000005        1.01389980       1.22367203       1.00850987    
   4.3624999999999998        1.01484013       1.22296596       1.00973010    
   4.3750000000000000        1.01580000       1.22228599       1.01087999    
   4.3875000000000002        1.01672983       1.22164798       1.01204991    
   4.4000000000000004        1.01765013       1.22090995       1.01314020    
   4.4125000000000005        1.01856995       1.22035396       1.01429987    
   4.4249999999999998        1.01948023       1.21964800       1.01538038    
   4.4375000000000000        1.02033997       1.21909595       1.01646996    
   4.4500000000000002        1.02121973       1.21845603       1.01752996    
   4.4625000000000004        1.02207994       1.21787596       1.01859999    
   4.4750000000000005        1.02297974       1.21731400       1.01963997    
   4.4874999999999998        1.02379990       1.21668601       1.02065992    
   4.5000000000000000        1.02466965       1.21619201       1.02166986    
   4.5125000000000002        1.02548981       1.21555996       1.02267981    
   4.5250000000000004        1.02631998       1.21512198       1.02364969    
   4.5375000000000005        1.02710009       1.21454799       1.02461004    
   4.5499999999999998        1.02792025       1.21407998       1.02556038    
   4.5625000000000000        1.02871990       1.21358395       1.02650976    
   4.5750000000000002        1.02952003       1.21307802       1.02742004    
   4.5875000000000004        1.03029966       1.21264601       1.02834988    
   4.6000000000000005        1.03108025       1.21211398       1.02923012    
   4.6124999999999998        1.03184986       1.21175599       1.03014994    
   4.6250000000000000        1.03257990       1.21123803       1.03098011    
   4.6375000000000002        1.03334999       1.21088803       1.03187990    
   4.6500000000000004        1.03409958       1.21044195       1.03270960    
   4.6625000000000005        1.03484011       1.21006000       1.03355980    
   4.6749999999999998        1.03556013       1.20966399       1.03435993    
   4.6875000000000000        1.03627968       1.20924401       1.03518963    
   4.7000000000000002        1.03700018       1.20892203       1.03599024    
   4.7125000000000004        1.03769016       1.20846200       1.03678036    
   4.7250000000000005        1.03839970       1.20819199       1.03754997    
   4.7374999999999998        1.03909016       1.20776999       1.03832006    
   4.7500000000000000        1.03978014       1.20750403       1.03907013    
   4.7625000000000002        1.04043961       1.20712805       1.03980970    
   4.7750000000000004        1.04111004       1.20682395       1.04052973    
   4.7875000000000005        1.04176998       1.20651197       1.04127026    
   4.8000000000000007        1.04242992       1.20617402       1.04196978    
   4.8125000000000000        1.04305983       1.20590997       1.04264975    
   4.8250000000000002        1.04370022       1.20553398       1.04334021    
   4.8375000000000004        1.04433012       1.20533001       1.04402018    
   4.8500000000000005        1.04492998       1.20494199       1.04465961    
   4.8625000000000007        1.04554987       1.20475602       1.04533005    
   4.8750000000000000        1.04616022       1.20443797       1.04595995    
   4.8875000000000002        1.04678011       1.20421004       1.04662037    
   4.9000000000000004        1.04734993       1.20394003       1.04720974    
   4.9125000000000005        1.04794979       1.20367801       1.04784012    
   4.9250000000000007        1.04852009       1.20344400       1.04842997    
   4.9375000000000000        1.04911041       1.20315194       1.04904032    
   4.9500000000000002        1.04965973       1.20297003       1.04960966    
   4.9625000000000004        1.05023003       1.20265996       1.05019999    
   4.9750000000000005        1.05079031       1.20250201       1.05077028    
   4.9875000000000007        1.05134010       1.20218801       1.05133009    
   5.0000000000000000        1.05186987       1.20205605       1.05186987    
   5.0125000000000002        1.05241013       1.20175397       1.05241013    
   5.0250000000000004        1.05294991       1.20163405       1.05294991    
   5.0375000000000005        1.05347013       1.20137596       1.05347013    
   5.0500000000000007        1.05397987       1.20122397       1.05397987    
   5.0625000000000000        1.05446005       1.20101202       1.05446005    
   5.0750000000000002        1.05496025       1.20082605       1.05496025    
   5.0875000000000004        1.05543041       1.20065403       1.05543041    
   5.1000000000000005        1.05590963       1.20043194       1.05590963    
   5.1125000000000007        1.05638981       1.20030200       1.05638981    
   5.1250000000000000        1.05682993       1.20004594       1.05682993    
   5.1375000000000002        1.05729008       1.19995797       1.05729008    
   5.1500000000000004        1.05772972       1.19968402       1.05772972    
   5.1625000000000005        1.05818987       1.19961798       1.05818987    
   5.1750000000000007        1.05858994       1.19938600       1.05858994    
   5.1875000000000000        1.05903959       1.19928396       1.05903959    
   5.2000000000000002        1.05944014       1.19909406       1.05944014    
   5.2125000000000004        1.05985022       1.19895399       1.05985022    
   5.2250000000000005        1.06024027       1.19880402       1.06024027    
   5.2375000000000007        1.06061983       1.19862795       1.06061983    
   5.2500000000000000        1.06100988       1.19851601       1.06100988    
   5.2625000000000002        1.06136990       1.19830596       1.06136990    
   5.2750000000000004        1.06174994       1.19823205       1.06174994    
   5.2875000000000005        1.06209993       1.19798803       1.06209993    
   5.3000000000000007        1.06245995       1.19794405       1.06245995    
   5.3125000000000000        1.06279039       1.19772196       1.06279039    
   5.3250000000000002        1.06312990       1.19766200       1.06312990    
   5.3375000000000004        1.06343985       1.19748998       1.06343985    
   5.3500000000000005        1.06377029       1.19739401       1.06377029    
   5.3625000000000007        1.06406975       1.19725800       1.06406975    
   5.3750000000000000        1.06439018       1.19712996       1.06439018    
   5.3875000000000002        1.06470013       1.19702804       1.06470013    
   5.4000000000000004        1.06499004       1.19686997       1.06499004    
   5.4125000000000005        1.06528997       1.19680798       1.06528997    
   5.4250000000000007        1.06555033       1.19659996       1.06555033    
   5.4375000000000000        1.06584978       1.19659400       1.06584978    
   5.4500000000000002        1.06609011       1.19640803       1.06609011    
   5.4625000000000004        1.06637001       1.19638395       1.06637001    
   5.4750000000000005        1.06660986       1.19623196       1.06660986    
   5.4875000000000007        1.06689024       1.19616997       1.06689024    
   5.5000000000000000        1.06714010       1.19605601       1.06714010    
   5.5125000000000002        1.06738997       1.19595802       1.06738997    
   5.5250000000000004        1.06762028       1.19587803       1.06762028    
   5.5375000000000005        1.06786966       1.19574594       1.06786966    
   5.5500000000000007        1.06809998       1.19570196       1.06809998    
   5.5625000000000000        1.06834030       1.19553196       1.06834030    
   5.5750000000000002        1.06857014       1.19552398       1.06857014    
   5.5875000000000004        1.06878996       1.19534397       1.06878996    
   5.6000000000000005        1.06900978       1.19534600       1.06900978    
   5.6125000000000007        1.06922007       1.19520199       1.06922007    
   5.6250000000000000        1.06944990       1.19516802       1.06944990    
   5.6375000000000002        1.06968021       1.19505799       1.06968021    
   5.6500000000000004        1.06989002       1.19499004       1.06989002    
   5.6625000000000005        1.07009983       1.19491601       1.07009983    
   5.6750000000000007        1.07031012       1.19481003       1.07031012    
   5.6875000000000000        1.07052994       1.19476795       1.07052994    
   5.7000000000000002        1.07073021       1.19462597       1.07073021    
   5.7125000000000004        1.07096004       1.19461405       1.07096004    
   5.7250000000000005        1.07115030       1.19443595       1.07115030    
   5.7375000000000007        1.07137012       1.19445801       1.07137012    
   5.7500000000000000        1.07158995       1.19429398       1.07158995    
   5.7625000000000002        1.07182026       1.19429195       1.07182026    
   5.7750000000000004        1.07205009       1.19415796       1.07205009    
   5.7875000000000005        1.07227039       1.19411600       1.07227039    
   5.8000000000000007        1.07250023       1.19400597       1.07250023    
   5.8125000000000000        1.07272959       1.19392002       1.07272959    
   5.8250000000000002        1.07296991       1.19384003       1.07296991    
   5.8375000000000004        1.07320976       1.19371200       1.07320976    
   5.8500000000000005        1.07344961       1.19365597       1.07344961    
   5.8625000000000007        1.07368994       1.19348395       1.07368994    
   5.8750000000000000        1.07392979       1.19345605       1.07392979    
   5.8875000000000002        1.07419968       1.19324803       1.07419968    
   5.9000000000000004        1.07444000       1.19323599       1.07444000    
   5.9125000000000005        1.07471037       1.19305396       1.07471037    
   5.9250000000000007        1.07495022       1.19299996       1.07495022    
   5.9375000000000000        1.07524014       1.19284201       1.07524014    
   5.9500000000000002        1.07549000       1.19274604       1.07549000    
   5.9625000000000004        1.07579994       1.19261205       1.07579994    
   5.9750000000000005        1.07607031       1.19246995       1.07607031    
   5.9875000000000007        1.07636023       1.19236004       1.07636023    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-04_Chi-2.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.63017797      0.895187974       1.63017797    
   2.5000000000000001E-002   1.62981009      0.892289996       1.62981009    
   3.7500000000000006E-002   1.62483799      0.890349984       1.62483799    
   5.0000000000000003E-002   1.61435294      0.889075994       1.61435294    
   6.2500000000000000E-002   1.60082901      0.888239980       1.60082901    
   7.5000000000000011E-002   1.58673406      0.887676001       1.58673406    
   8.7500000000000008E-002   1.57332599      0.887275994       1.57332599    
  0.10000000000000001        1.56087589      0.887004018       1.56087589    
  0.11250000000000000        1.54931796      0.886749983       1.54931796    
  0.12500000000000000        1.53857303      0.886586010       1.53857303    
  0.13750000000000001        1.52848101      0.886352003       1.52848101    
  0.15000000000000002        1.51891708      0.886135995       1.51891708    
  0.16250000000000001        1.50981307      0.885927975       1.50981307    
  0.17500000000000002        1.50103903      0.885735989       1.50103903    
  0.18750000000000000        1.49258602      0.885528028       1.49258602    
  0.20000000000000001        1.48438191      0.885465980       1.48438191    
  0.21250000000000002        1.47640598      0.885411978       1.47640598    
  0.22500000000000001        1.46860206      0.885474026       1.46860206    
  0.23750000000000002        1.46094394      0.885349989       1.46094394    
  0.25000000000000000        1.45341098      0.885263979       1.45341098    
  0.26250000000000001        1.44601202      0.885092020       1.44601202    
  0.27500000000000002        1.43870997      0.884841979       1.43870997    
  0.28750000000000003        1.43150902      0.885053992       1.43150902    
  0.30000000000000004        1.42439604      0.884880006       1.42439604    
  0.31250000000000000        1.41734207      0.884805977       1.41734207    
  0.32500000000000001        1.41034889      0.884519994       1.41034889    
  0.33750000000000002        1.40345001      0.884804010       1.40345001    
  0.35000000000000003        1.39659894      0.884935975       1.39659894    
  0.36250000000000004        1.38982606      0.884841979       1.38982606    
  0.37500000000000000        1.38309801      0.884844005       1.38309801    
  0.38750000000000001        1.37645602      0.884747982       1.37645602    
  0.40000000000000002        1.36987495      0.884437978       1.36987495    
  0.41250000000000003        1.36343002      0.884779990       1.36339498    
  0.42500000000000004        1.35758698      0.885007977       1.35698700    
  0.43750000000000000        1.35246599      0.885056019       1.35066795    
  0.45000000000000001        1.34796095      0.884976029       1.34446394    
  0.46250000000000002        1.34393477      0.884905994       1.33837152    
  0.47500000000000003        1.34032464      0.884981990       1.33238947    
  0.48750000000000004        1.33712482      0.885233998       1.32656217    
  0.50000000000000000        1.33421564      0.885940015       1.32085919    
  0.51250000000000007        1.33150494      0.887272000       1.31532693    
  0.52500000000000002        1.32908440      0.888545990       1.30994344    
  0.53749999999999998        1.32675016      0.889869988       1.30473876    
  0.55000000000000004        1.32469833      0.891243994       1.29969859    
  0.56250000000000000        1.32263160      0.892328024       1.29483199    
  0.57500000000000007        1.32070160      0.893260002       1.29014993    
  0.58750000000000002        1.31898928      0.894302011       1.28564596    
  0.60000000000000009        1.31723726      0.895358026       1.28131795    
  0.61250000000000004        1.31552792      0.896423995       1.27717793    
  0.62500000000000000        1.31394899      0.897599995       1.27320302    
  0.63750000000000007        1.31247592      0.898811996       1.26941192    
  0.65000000000000002        1.31101191      0.899962008       1.26578093    
  0.66250000000000009        1.30958891      0.901094019       1.26231396    
  0.67500000000000004        1.30818892      0.902141988       1.25901198    
  0.68750000000000000        1.30679500      0.903056026       1.25583601    
  0.70000000000000007        1.30561495      0.903926015       1.25279796    
  0.71250000000000002        1.30442095      0.904839993       1.24991202    
  0.72500000000000009        1.30323994      0.905741990       1.24714804    
  0.73750000000000004        1.30204797      0.906620026       1.24448490    
  0.75000000000000000        1.30092502      0.907482028       1.24194801    
  0.76250000000000007        1.29971504      0.908294022       1.23952293    
  0.77500000000000002        1.29864097      0.909057975       1.23718596    
  0.78750000000000009        1.29747808      0.909793973       1.23494411    
  0.80000000000000004        1.29641390      0.910492003       1.23280191    
  0.81250000000000000        1.29549801      0.911145985       1.23074901    
  0.82500000000000007        1.29450905      0.911790013       1.22874808    
  0.83750000000000002        1.29355597      0.912378013       1.22684991    
  0.85000000000000009        1.29262900      0.912952006       1.22500598    
  0.86250000000000004        1.29170001      0.913469970       1.22321904    
  0.87500000000000000        1.29079401      0.913977981       1.22150803    
  0.88750000000000007        1.28989100      0.914457977       1.21984196    
  0.90000000000000002        1.28903103      0.914936006       1.21825194    
  0.91250000000000009        1.28805590      0.915283978       1.21669388    
  0.92500000000000004        1.28723097      0.915289998       1.21517396    
  0.93750000000000000        1.28632402      0.915311992       1.21373105    
  0.95000000000000007        1.28551388      0.916069984       1.21228695    
  0.96250000000000002        1.28462601      0.915103972       1.21091902    
  0.97500000000000009        1.28384709      0.916379988       1.20956707    
  0.98750000000000004        1.28295207      0.916374028       1.20828009    
   1.0000000000000000        1.28218699      0.916224003       1.20702302    
   1.0125000000000000        1.28134108      0.917536020       1.20579696    
   1.0250000000000001        1.28063107      0.915449977       1.20461106    
   1.0375000000000001        1.27998495      0.916206002       1.20346701    
   1.0500000000000000        1.27924895      0.917806029       1.20235205    
   1.0625000000000000        1.27861905      0.915719986       1.20126402    
   1.0750000000000000        1.27792501      0.917182028       1.20021307    
   1.0875000000000001        1.27729297      0.917255998       1.19918096    
   1.1000000000000001        1.27663100      0.915380001       1.19817698    
   1.1125000000000000        1.27591205      0.916585982       1.19720101    
   1.1250000000000000        1.27528191      0.916065991       1.19625187    
   1.1375000000000000        1.27463603      0.916083992       1.19531810    
   1.1500000000000001        1.27400398      0.917970002       1.19442296    
   1.1625000000000001        1.27337992      0.916827977       1.19353700    
   1.1750000000000000        1.27278006      0.916271985       1.19266510    
   1.1875000000000000        1.27215195      0.917609990       1.19184101    
   1.2000000000000002        1.27159286      0.916292012       1.19100893    
   1.2125000000000001        1.27097011      0.916985989       1.19021606    
   1.2250000000000001        1.27043200      0.916926026       1.18941498    
   1.2375000000000000        1.26995087      0.915727973       1.18862486    
   1.2500000000000000        1.26930714      0.917854011       1.18786001    
   1.2625000000000002        1.26882398      0.917400002       1.18710005    
   1.2750000000000001        1.26821792      0.914864004       1.18634987    
   1.2875000000000001        1.26773310      0.917364001       1.18563008    
   1.3000000000000000        1.26713204      0.917313993       1.18490005    
   1.3125000000000000        1.26661992      0.915037990       1.18419993    
   1.3250000000000002        1.26607990      0.917765975       1.18349993    
   1.3375000000000001        1.26564014      0.917847991       1.18282008    
   1.3500000000000001        1.26515007      0.915314019       1.18215001    
   1.3625000000000000        1.26468992      0.917428017       1.18148994    
   1.3750000000000000        1.26419997      0.918115973       1.18081987    
   1.3875000000000002        1.26377010      0.915395975       1.18017006    
   1.4000000000000001        1.26326013      0.917267978       1.17956007    
   1.4125000000000001        1.26283002      0.916122019       1.17892003    
   1.4250000000000000        1.26223993      0.916942000       1.17831993    
   1.4375000000000000        1.26180995      0.917475998       1.17770994    
   1.4500000000000002        1.26140010      0.914326012       1.17711008    
   1.4625000000000001        1.26092005      0.917403996       1.17652011    
   1.4750000000000001        1.26056004      0.916556001       1.17594004    
   1.4875000000000000        1.26012993      0.916517973       1.17533994    
   1.5000000000000000        1.25972998      0.917568028       1.17478991    
   1.5125000000000002        1.25930989      0.915234029       1.17421985    
   1.5250000000000001        1.25889015      0.918183982       1.17368007    
   1.5375000000000001        1.25844002      0.915758014       1.17309999    
   1.5500000000000000        1.25804996      0.916746020       1.17256999    
   1.5625000000000000        1.25758994      0.916682005       1.17201996    
   1.5750000000000002        1.25724995      0.915638030       1.17148995    
   1.5875000000000001        1.25670993      0.917294025       1.17094994    
   1.6000000000000001        1.25643003      0.914951980       1.17043006    
   1.6125000000000000        1.25600004      0.917904019       1.16989005    
   1.6250000000000000        1.25565994      0.916592002       1.16936994    
   1.6375000000000002        1.25526989      0.915841997       1.16883993    
   1.6500000000000001        1.25490010      0.916396022       1.16831005    
   1.6625000000000001        1.25448000      0.915044010       1.16776001    
   1.6750000000000000        1.25407994      0.918096006       1.16723990    
   1.6875000000000000        1.25363004      0.917433977       1.16669011    
   1.7000000000000002        1.25320995      0.914398015       1.16613996    
   1.7125000000000001        1.25278986      0.917970002       1.16561985    
   1.7250000000000001        1.25243998      0.917554021       1.16504002    
   1.7375000000000000        1.25203991      0.914946020       1.16450989    
   1.7500000000000000        1.25154996      0.917580009       1.16393995    
   1.7625000000000002        1.25110006      0.917515993       1.16338003    
   1.7750000000000001        1.25058007      0.914973974       1.16279006    
   1.7875000000000001        1.25002992      0.917487979       1.16221988    
   1.8000000000000000        1.24956989      0.918219984       1.16159987    
   1.8125000000000000        1.24904990      0.914997995       1.16099989    
   1.8250000000000002        1.24859989      0.917586029       1.16036987    
   1.8375000000000001        1.24817002      0.915802002       1.15973008    
   1.8500000000000001        1.24765003      0.917241991       1.15907001    
   1.8625000000000000        1.24703002      0.916217983       1.15837002    
   1.8750000000000000        1.24639988      0.917050004       1.15765989    
   1.8875000000000002        1.24568987      0.918323994       1.15689993    
   1.9000000000000001        1.24507987      0.915271997       1.15613997    
   1.9125000000000001        1.24437010      0.916134000       1.15533006    
   1.9250000000000000        1.24369991      0.918739974       1.15448987    
   1.9375000000000000        1.24309003      0.916050017       1.15359998    
   1.9500000000000002        1.24217999      0.916162014       1.15268993    
   1.9625000000000001        1.24133992      0.918359995       1.15170991    
   1.9750000000000001        1.24044001      0.916356027       1.15072000    
   1.9875000000000000        1.23944008      0.916356027       1.14967000    
   2.0000000000000000        1.23836994      0.918514013       1.14854991    
   2.0125000000000002        1.23740005      0.917587996       1.14739013    
   2.0249999999999999        1.23644006      0.915520012       1.14619017    
   2.0375000000000001        1.23515010      0.918528020       1.14491010    
   2.0500000000000003        1.23394990      0.918030024       1.14356995    
   2.0625000000000000        1.23262012      0.915453970       1.14216006    
   2.0750000000000002        1.23123002      0.918331981       1.14068007    
   2.0874999999999999        1.22982001      0.918338001       1.13915014    
   2.1000000000000001        1.22841001      0.914961994       1.13754988    
   2.1125000000000003        1.22685003      0.918021977       1.13591003    
   2.1250000000000000        1.22520995      0.918568015       1.13416004    
   2.1375000000000002        1.22363007      0.914946020       1.13234019    
   2.1499999999999999        1.22183013      0.918363988       1.13045001    
   2.1625000000000001        1.21994996      0.919552028       1.12847996    
   2.1750000000000003        1.21828985      0.916159987       1.12642002    
   2.1875000000000000        1.21614003      0.917800009       1.12431002    
   2.2000000000000002        1.21420002      0.919813991       1.12211013    
   2.2124999999999999        1.21230006      0.916815996       1.11981988    
   2.2250000000000001        1.21004009      0.917541981       1.11748004    
   2.2375000000000003        1.20760012      0.919744015       1.11500001    
   2.2500000000000000        1.20543981      0.917747974       1.11245990    
   2.2625000000000002        1.20315003      0.917235970       1.10984015    
   2.2749999999999999        1.20068002      0.919601977       1.10715008    
   2.2875000000000001        1.19821000      0.919130027       1.10435009    
   2.3000000000000003        1.19566011      0.917648017       1.10146999    
   2.3125000000000000        1.19280005      0.916548014       1.09853005    
   2.3250000000000002        1.18985009      0.918878019       1.09549999    
   2.3374999999999999        1.18700981      0.919305980       1.09238005    
   2.3500000000000001        1.18422008      0.921076000       1.08914995    
   2.3625000000000003        1.18119001      0.929669976       1.08587003    
   2.3750000000000000        1.17818999      0.938153982       1.08246994    
   2.3875000000000002        1.17514992      0.946672022       1.07901001    
   2.4000000000000004        1.17184997      0.955139995       1.07542014    
   2.4125000000000001        1.16863012      0.963728011       1.07176018    
   2.4250000000000003        1.16538000      0.972010016       1.06801987    
   2.4375000000000000        1.16204000      0.980561972       1.06418991    
   2.4500000000000002        1.15845990      0.988979995       1.06027985    
   2.4625000000000004        1.15487003      0.997186005       1.05627012    
   2.4750000000000001        1.15154004       1.00568998       1.05218005    
   2.4875000000000003        1.14787984       1.01389802       1.04801989    
   2.5000000000000000        1.14424992       1.02203405       1.04381990    
   2.5125000000000002        1.14037991       1.03019202       1.03952980    
   2.5250000000000004        1.13652992       1.03815997       1.03526998    
   2.5375000000000001        1.13286996       1.04608798       1.03079009    
   2.5500000000000003        1.12899995       1.05406404       1.02628994    
   2.5625000000000000        1.12498999       1.06174195       1.02178001    
   2.5750000000000002        1.12098002       1.06957805       1.01719999    
   2.5875000000000004        1.11666012       1.07741404       1.01258993    
   2.6000000000000001        1.11220002       1.08486998       1.00794983    
   2.6125000000000003        1.10803986       1.09252000       1.00319004    
   2.6250000000000000        1.10375977       1.10009396      0.998369932    
   2.6375000000000002        1.09928012       1.10750604      0.993590117    
   2.6500000000000004        1.09474993       1.11485398      0.988729954    
   2.6625000000000001        1.09003997       1.12223601      0.983799934    
   2.6750000000000003        1.08537984       1.12945199      0.978859901    
   2.6875000000000000        1.08074999       1.13675594      0.973850012    
   2.7000000000000002        1.07615995       1.14411795      0.968780041    
   2.7125000000000004        1.07134008       1.15132797      0.963720083    
   2.7250000000000001        1.06667995       1.15853798      0.958580017    
   2.7375000000000003        1.06186986       1.16589606      0.953399897    
   2.7500000000000000        1.05726981       1.17315197      0.948169947    
   2.7625000000000002        1.05280995       1.18022394      0.942800045    
   2.7750000000000004        1.04805994       1.18754399      0.937489986    
   2.7875000000000001        1.04346991       1.19485795      0.932310104    
   2.8000000000000003        1.03872991       1.20215797      0.927119970    
   2.8125000000000000        1.03374004       1.20929205      0.921940088    
   2.8250000000000002        1.02903008       1.21658802      0.916760206    
   2.8375000000000004        1.02423000       1.22381794      0.911639929    
   2.8500000000000001        1.01953006       1.23108602      0.906550169    
   2.8625000000000003        1.01453996       1.23817003      0.901479959    
   2.8750000000000000        1.00945997       1.24510598      0.896579981    
   2.8875000000000002        1.00424004       1.25195003      0.891710043    
   2.9000000000000004       0.999320030       1.25867403      0.886869907    
   2.9125000000000001       0.994839907       1.26516604      0.882139921    
   2.9250000000000003       0.990580082       1.27140200      0.877470016    
   2.9375000000000000       0.986060143       1.27734399      0.872930050    
   2.9500000000000002       0.981820107       1.28304195      0.868419886    
   2.9625000000000004       0.977949858       1.28871799      0.864019871    
   2.9750000000000001       0.975060225       1.29418004      0.859680176    
   2.9875000000000003       0.972689867       1.29938805      0.855439901    
   3.0000000000000000       0.971329927       1.30444205      0.851359844    
   3.0125000000000002       0.978729963       1.30949605      0.847409964    
   3.0250000000000004       0.986660004       1.31459200      0.843580008    
   3.0375000000000001       0.993189812       1.31977201      0.839949846    
   3.0500000000000003       0.997230053       1.32509601      0.836640120    
   3.0625000000000000        1.00162005       1.33066595      0.833510160    
   3.0750000000000002        1.00520992       1.33623397      0.830809832    
   3.0875000000000004        1.00428987       1.34183395      0.828459978    
   3.1000000000000001        1.00240993       1.34757805      0.826709747    
   3.1125000000000003       0.998680115       1.35357594      0.825610161    
   3.1250000000000000       0.994090080       1.35962999      0.824850082    
   3.1375000000000002       0.988079786       1.36540401      0.824759722    
   3.1500000000000004       0.981670141       1.37107396      0.825119972    
   3.1625000000000001       0.974819660       1.37618005      0.825759649    
   3.1750000000000003       0.968250036       1.38093805      0.826970100    
   3.1875000000000000       0.961800337       1.38491404      0.828310251    
   3.2000000000000002       0.955919981       1.38831794      0.830049992    
   3.2125000000000004       0.950379848       1.39093602      0.831879854    
   3.2250000000000001       0.945459843       1.39274001      0.834089756    
   3.2375000000000003       0.940939903       1.39378595      0.836279869    
   3.2500000000000000       0.936779737       1.39429605      0.838729858    
   3.2625000000000002       0.933389902       1.39426601      0.841249943    
   3.2750000000000004       0.930459976       1.39365804      0.843930006    
   3.2875000000000001       0.927879810       1.39254797      0.846679688    
   3.3000000000000003       0.925580025       1.39102006      0.849489927    
   3.3125000000000000       0.923799753       1.38899601      0.852449894    
   3.3250000000000002       0.922390223       1.38687396      0.855340242    
   3.3375000000000004       0.921230078       1.38441598      0.858360052    
   3.3500000000000001       0.920389891       1.38161194      0.861339808    
   3.3625000000000003       0.919779778       1.37861395      0.864359856    
   3.3750000000000000       0.919370174       1.37548804      0.867340088    
   3.3875000000000002       0.919300079       1.37234402      0.870360136    
   3.4000000000000004       0.919440031       1.36908603      0.873399973    
   3.4125000000000001       0.919749975       1.36571801      0.876389980    
   3.4250000000000003       0.920219898       1.36228204      0.879409790    
   3.4375000000000000       0.920809746       1.35880399      0.882299662    
   3.4500000000000002       0.921560049       1.35545194      0.885210037    
   3.4625000000000004       0.922450066       1.35195398      0.888109922    
   3.4750000000000001       0.923479795       1.34839594      0.890929937    
   3.4875000000000003       0.924600124       1.34501195      0.893770218    
   3.5000000000000000       0.925850153       1.34164405      0.896539927    
   3.5125000000000002       0.927149773       1.33826995      0.899309874    
   3.5250000000000004       0.928539991       1.33487201      0.901990175    
   3.5375000000000001       0.929989815       1.33171201      0.904669762    
   3.5500000000000003       0.931499958       1.32854998      0.907289982    
   3.5625000000000000       0.933070183       1.32535994      0.909900188    
   3.5750000000000002       0.934669733       1.32218206      0.912409782    
   3.5875000000000004       0.936300039       1.31914997      0.914910078    
   3.6000000000000001       0.937989950       1.31610799      0.917380095    
   3.6125000000000003       0.939670086       1.31315804      0.919780016    
   3.6250000000000000       0.941380024       1.31034398      0.922150135    
   3.6375000000000002       0.943090200       1.30751204      0.924480200    
   3.6500000000000004       0.944830179       1.30472195      0.926800013    
   3.6625000000000001       0.946560144       1.30215001      0.929049969    
   3.6750000000000003       0.948279858       1.29953396      0.931249857    
   3.6875000000000000       0.950019836       1.29691398      0.933449745    
   3.7000000000000002       0.951720238       1.29450202      0.935570240    
   3.7125000000000004       0.953429937       1.29203403      0.937700033    
   3.7250000000000001       0.955110312       1.28952599      0.939770222    
   3.7375000000000003       0.956789970       1.28728199      0.941829920    
   3.7500000000000000       0.958470106       1.28495800      0.943830252    
   3.7625000000000002       0.960089922       1.28278005      0.945839882    
   3.7750000000000004       0.961750031       1.28064799      0.947790146    
   3.7875000000000001       0.963360071       1.27846205      0.949750185    
   3.8000000000000003       0.964939833       1.27648604      0.951619864    
   3.8125000000000000       0.966529846       1.27450204      0.953519821    
   3.8250000000000002       0.968109846       1.27248597      0.955349922    
   3.8375000000000004       0.969630003       1.27070403      0.957180023    
   3.8500000000000001       0.971149921       1.26885402      0.958969831    
   3.8625000000000003       0.972629786       1.26703000      0.960729837    
   3.8750000000000000       0.974139690       1.26536000      0.962479830    
   3.8875000000000002       0.975580215       1.26359606      0.964180231    
   3.9000000000000004       0.977030039       1.26195395      0.965890169    
   3.9125000000000001       0.978410006       1.26031399      0.967530012    
   3.9250000000000003       0.979829788       1.25860798      0.969199657    
   3.9375000000000000       0.981179953       1.25714397      0.970820189    
   3.9500000000000002       0.982569933       1.25556803      0.972429752    
   3.9625000000000004       0.983860016       1.25417995      0.973990202    
   3.9750000000000001       0.985199928       1.25274396      0.975559950    
   3.9875000000000003       0.986469984       1.25132000      0.977110147    
   4.0000000000000000       0.987799883       1.25002003      0.978639841    
   4.0125000000000002       0.989049911       1.24861801      0.980129957    
   4.0250000000000004       0.990330219       1.24739206      0.981610060    
   4.0375000000000005       0.991529703       1.24612606      0.983069897    
   4.0499999999999998       0.992769957       1.24486601      0.984529972    
   4.0625000000000000       0.993930101       1.24373198      0.985939980    
   4.0750000000000002       0.995160103       1.24249196      0.987360239    
   4.0875000000000004       0.996310234       1.24144006      0.988740206    
   4.1000000000000005       0.997519732       1.24033201      0.990129709    
   4.1124999999999998       0.998649836       1.23924398      0.991499901    
   4.1250000000000000       0.999779701       1.23825598      0.992819786    
   4.1375000000000002        1.00087976       1.23715603      0.994169950    
   4.1500000000000004        1.00198984       1.23625398      0.995459795    
   4.1625000000000005        1.00307989       1.23528194      0.996799707    
   4.1749999999999998        1.00420022       1.23433197      0.998070240    
   4.1875000000000000        1.00528026       1.23345602      0.999370098    
   4.2000000000000002        1.00635004       1.23247600       1.00061011    
   4.2125000000000004        1.00738001       1.23167396       1.00185013    
   4.2250000000000005        1.00843000       1.23071599       1.00306988    
   4.2374999999999998        1.00942993       1.22997200       1.00429988    
   4.2500000000000000        1.01045966       1.22909999       1.00550985    
   4.2625000000000002        1.01144004       1.22829199       1.00669003    
   4.2750000000000004        1.01247001       1.22750795       1.00786996    
   4.2875000000000005        1.01344991       1.22672796       1.00903988    
   4.2999999999999998        1.01445031       1.22604001       1.01019025    
   4.3125000000000000        1.01541996       1.22522402       1.01134014    
   4.3250000000000002        1.01637983       1.22460997       1.01244998    
   4.3375000000000004        1.01733017       1.22385800       1.01359010    
   4.3500000000000005        1.01826000       1.22322404       1.01468992    
   4.3624999999999998        1.01921988       1.22255003       1.01580977    
   4.3750000000000000        1.02015018       1.22186804       1.01688004    
   4.3875000000000002        1.02108002       1.22126806       1.01795983    
   4.4000000000000004        1.02199030       1.22055602       1.01902032    
   4.4125000000000005        1.02287006       1.22002006       1.02006006    
   4.4249999999999998        1.02374983       1.21933806       1.02107000    
   4.4375000000000000        1.02461004       1.21880603       1.02208996    
   4.4500000000000002        1.02548981       1.21820796       1.02308989    
   4.4625000000000004        1.02632999       1.21762395       1.02405024    
   4.4750000000000005        1.02718973       1.21709597       1.02502966    
   4.4874999999999998        1.02800989       1.21648800       1.02598000    
   4.5000000000000000        1.02884007       1.21603596       1.02691984    
   4.5125000000000002        1.02964020       1.21542799       1.02784014    
   4.5250000000000004        1.03042984       1.21500397       1.02874994    
   4.5375000000000005        1.03123999       1.21447802       1.02966022    
   4.5499999999999998        1.03202963       1.21401799       1.03053999    
   4.5625000000000000        1.03281021       1.21355605       1.03142023    
   4.5750000000000002        1.03357029       1.21306598       1.03227043    
   4.5875000000000004        1.03433990       1.21267796       1.03314018    
   4.6000000000000005        1.03506994       1.21214604       1.03396034    
   4.6124999999999998        1.03583002       1.21182203       1.03480005    
   4.6250000000000000        1.03655005       1.21134603       1.03560019    
   4.6375000000000002        1.03730011       1.21100795       1.03642035    
   4.6500000000000004        1.03799009       1.21058798       1.03718996    
   4.6625000000000005        1.03872013       1.21021199       1.03799009    
   4.6749999999999998        1.03940964       1.20986402       1.03875971    
   4.6875000000000000        1.04010010       1.20944595       1.03950977    
   4.7000000000000002        1.04079008       1.20914996       1.04025030    
   4.7125000000000004        1.04147005       1.20870399       1.04097986    
   4.7250000000000005        1.04215002       1.20847797       1.04170990    
   4.7374999999999998        1.04277992       1.20808196       1.04239035    
   4.7500000000000000        1.04343987       1.20781600       1.04309988    
   4.7625000000000002        1.04407978       1.20748603       1.04378986    
   4.7750000000000004        1.04472017       1.20718396       1.04445028    
   4.7875000000000005        1.04531956       1.20690000       1.04509974    
   4.8000000000000007        1.04594994       1.20656204       1.04575014    
   4.8125000000000000        1.04655027       1.20634604       1.04639006    
   4.8250000000000002        1.04715014       1.20596802       1.04702044    
   4.8375000000000004        1.04773998       1.20579600       1.04762983    
   4.8500000000000005        1.04832983       1.20545399       1.04824018    
   4.8625000000000007        1.04890013       1.20527005       1.04883003    
   4.8750000000000000        1.04946995       1.20497203       1.04940987    
   4.8875000000000002        1.05003977       1.20474994       1.05000019    
   4.9000000000000004        1.05057001       1.20451605       1.05053997    
   4.9125000000000005        1.05111980       1.20424998       1.05110979    
   4.9250000000000007        1.05163002       1.20407605       1.05162001    
   4.9375000000000000        1.05217981       1.20376003       1.05217028    
   4.9500000000000002        1.05269003       1.20363200       1.05269003    
   4.9625000000000004        1.05320978       1.20332396       1.05320978    
   4.9750000000000005        1.05370998       1.20319200       1.05370998    
   4.9875000000000007        1.05420017       1.20292604       1.05420017    
   5.0000000000000000        1.05467987       1.20278394       1.05467987    
   5.0125000000000002        1.05514002       1.20253599       1.05514002    
   5.0250000000000004        1.05560017       1.20238996       1.05560017    
   5.0375000000000005        1.05604029       1.20217001       1.05604029    
   5.0500000000000007        1.05648994       1.20200205       1.05648994    
   5.0625000000000000        1.05692005       1.20182598       1.05692005    
   5.0750000000000002        1.05734015       1.20162797       1.05734015    
   5.0875000000000004        1.05777025       1.20149803       1.05777025    
   5.1000000000000005        1.05815983       1.20126796       1.05815983    
   5.1125000000000007        1.05858994       1.20117795       1.05858994    
   5.1250000000000000        1.05894995       1.20091200       1.05894995    
   5.1375000000000002        1.05934000       1.20086396       1.05934000    
   5.1500000000000004        1.05970001       1.20063806       1.05970001    
   5.1625000000000005        1.06008005       1.20055795       1.06008005    
   5.1750000000000007        1.06042004       1.20037198       1.06042004    
   5.1875000000000000        1.06078005       1.20025599       1.06078005    
   5.2000000000000002        1.06111002       1.20010996       1.06111002    
   5.2125000000000004        1.06146002       1.19995999       1.06146002    
   5.2250000000000005        1.06178999       1.19985604       1.06178999    
   5.2375000000000007        1.06210995       1.19966996       1.06210995    
   5.2500000000000000        1.06241989       1.19960403       1.06241989    
   5.2625000000000002        1.06272984       1.19938004       1.06272984    
   5.2750000000000004        1.06304979       1.19935596       1.06304979    
   5.2875000000000005        1.06333017       1.19914603       1.06333017    
   5.3000000000000007        1.06364012       1.19910598       1.06364012    
   5.3125000000000000        1.06392002       1.19893801       1.06392002    
   5.3250000000000002        1.06420994       1.19886398       1.06420994    
   5.3375000000000004        1.06447029       1.19873595       1.06447029    
   5.3500000000000005        1.06473970       1.19862199       1.06473970    
   5.3625000000000007        1.06501007       1.19853604       1.06501007    
   5.3750000000000000        1.06527996       1.19838202       1.06527996    
   5.3875000000000002        1.06553984       1.19833004       1.06553984    
   5.4000000000000004        1.06579018       1.19814599       1.06579018    
   5.4125000000000005        1.06605005       1.19812596       1.06605005    
   5.4250000000000007        1.06626987       1.19792402       1.06626987    
   5.4375000000000000        1.06654978       1.19792604       1.06654978    
   5.4500000000000002        1.06676006       1.19775403       1.06676006    
   5.4625000000000004        1.06701994       1.19771802       1.06701994    
   5.4750000000000005        1.06724024       1.19758201       1.06724024    
   5.4875000000000007        1.06748009       1.19749999       1.06748009    
   5.5000000000000000        1.06769991       1.19741404       1.06769991    
   5.5125000000000002        1.06792021       1.19728804       1.06792021    
   5.5250000000000004        1.06813002       1.19722795       1.06813002    
   5.5375000000000005        1.06834984       1.19707596       1.06834984    
   5.5500000000000007        1.06857014       1.19704604       1.06857014    
   5.5625000000000000        1.06876993       1.19685805       1.06876993    
   5.5750000000000002        1.06897020       1.19686604       1.06897020    
   5.5875000000000004        1.06917000       1.19668806       1.06917000    
   5.6000000000000005        1.06937981       1.19667804       1.06937981    
   5.6125000000000007        1.06957006       1.19653797       1.06957006    
   5.6250000000000000        1.06976986       1.19649398       1.06976986    
   5.6375000000000002        1.06998014       1.19638395       1.06998014    
   5.6500000000000004        1.07016993       1.19630396       1.07016993    
   5.6625000000000005        1.07037020       1.19622600       1.07037020    
   5.6750000000000007        1.07055998       1.19610596       1.07055998    
   5.6875000000000000        1.07077026       1.19606197       1.07077026    
   5.7000000000000002        1.07094002       1.19590402       1.07094002    
   5.7125000000000004        1.07115984       1.19589198       1.07115984    
   5.7250000000000005        1.07132959       1.19569600       1.07132959    
   5.7375000000000007        1.07153988       1.19571400       1.07153988    
   5.7500000000000000        1.07173967       1.19554400       1.07173967    
   5.7625000000000002        1.07193995       1.19552398       1.07193995    
   5.7750000000000004        1.07213974       1.19538403       1.07213974    
   5.7875000000000005        1.07234001       1.19532800       1.07234001    
   5.8000000000000007        1.07254982       1.19521797       1.07254982    
   5.8125000000000000        1.07274961       1.19511795       1.07274961    
   5.8250000000000002        1.07295990       1.19503403       1.07295990    
   5.8375000000000004        1.07316971       1.19489396       1.07316971    
   5.8500000000000005        1.07336998       1.19483805       1.07336998    
   5.8625000000000007        1.07357979       1.19465601       1.07357979    
   5.8750000000000000        1.07380009       1.19462800       1.07380009    
   5.8875000000000002        1.07404041       1.19442201       1.07404041    
   5.9000000000000004        1.07424021       1.19440198       1.07424021    
   5.9125000000000005        1.07448006       1.19422197       1.07448006    
   5.9250000000000007        1.07468987       1.19415796       1.07468987    
   5.9375000000000000        1.07496023       1.19400203       1.07496023    
   5.9500000000000002        1.07517004       1.19389606       1.07517004    
   5.9625000000000004        1.07541990       1.19376600       1.07541990    
   5.9750000000000005        1.07566977       1.19361603       1.07566977    
   5.9875000000000007        1.07592964       1.19351196       1.07592964    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-04_Chi-20.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.62968493      0.895503998       1.62968493    
   2.5000000000000001E-002   1.62828708      0.893042028       1.62828708    
   3.7500000000000006E-002   1.62300503      0.891372025       1.62300503    
   5.0000000000000003E-002   1.61282301      0.890244007       1.61282301    
   6.2500000000000000E-002   1.59984994      0.889411986       1.59984994    
   7.5000000000000011E-002   1.58628392      0.888809979       1.58628392    
   8.7500000000000008E-002   1.57325697      0.888369977       1.57325697    
  0.10000000000000001        1.56105995      0.887993991       1.56105995    
  0.11250000000000000        1.54964304      0.887726009       1.54964304    
  0.12500000000000000        1.53895998      0.887512028       1.53895998    
  0.13750000000000001        1.52888608      0.887354016       1.52888608    
  0.15000000000000002        1.51928902      0.887247980       1.51928902    
  0.16250000000000001        1.51013803      0.887063980       1.51013803    
  0.17500000000000002        1.50130701      0.886950016       1.50130701    
  0.18750000000000000        1.49278903      0.886775970       1.49278903    
  0.20000000000000001        1.48452199      0.886686027       1.48452199    
  0.21250000000000002        1.47648597      0.886565983       1.47648597    
  0.22500000000000001        1.46862400      0.886337996       1.46862400    
  0.23750000000000002        1.46090603      0.886152029       1.46090603    
  0.25000000000000000        1.45334101      0.886116028       1.45334101    
  0.26250000000000001        1.44589400      0.886030018       1.44589400    
  0.27500000000000002        1.43856502      0.885825992       1.43856502    
  0.28750000000000003        1.43133903      0.885757983       1.43133903    
  0.30000000000000004        1.42420399      0.885717988       1.42420399    
  0.31250000000000000        1.41713893      0.885896027       1.41713893    
  0.32500000000000001        1.41014791      0.885962009       1.41014791    
  0.33750000000000002        1.40323198      0.885876000       1.40323198    
  0.35000000000000003        1.39639902      0.885760009       1.39639902    
  0.36250000000000004        1.38962698      0.885154009       1.38962698    
  0.37500000000000000        1.38292503      0.885429978       1.38292503    
  0.38750000000000001        1.37629998      0.885818005       1.37629998    
  0.40000000000000002        1.36975801      0.886578023       1.36975801    
  0.41250000000000003        1.36330104      0.886507988       1.36330104    
  0.42500000000000004        1.35719991      0.886197984       1.35693002    
  0.43750000000000000        1.35186696      0.886017978       1.35066092    
  0.45000000000000001        1.34721005      0.885962009       1.34451497    
  0.46250000000000002        1.34310257      0.885839999       1.33846235    
  0.47500000000000003        1.33942318      0.886045992       1.33253431    
  0.48750000000000004        1.33615541      0.886611998       1.32676399    
  0.50000000000000000        1.33318138      0.887565970       1.32112062    
  0.51250000000000007        1.33041263      0.888686001       1.31563818    
  0.52500000000000002        1.32800841      0.889886022       1.31032062    
  0.53749999999999998        1.32563102      0.891048014       1.30516040    
  0.55000000000000004        1.32357562      0.892104030       1.30016458    
  0.56250000000000000        1.32152462      0.893154025       1.29536080    
  0.57500000000000007        1.31958449      0.894267976       1.29072821    
  0.58750000000000002        1.31787157      0.895377994       1.28627896    
  0.60000000000000009        1.31614685      0.896412015       1.28199399    
  0.61250000000000004        1.31446600      0.897535980       1.27790606    
  0.62500000000000000        1.31293702      0.898833990       1.27397108    
  0.63750000000000007        1.31148899      0.900004029       1.27021408    
  0.65000000000000002        1.31007707      0.901116014       1.26663005    
  0.66250000000000009        1.30867505      0.902113974       1.26317704    
  0.67500000000000004        1.30729103      0.903079987       1.25988901    
  0.68750000000000000        1.30594409      0.903991997       1.25672507    
  0.70000000000000007        1.30479503      0.904896021       1.25369906    
  0.71250000000000002        1.30362403      0.905867994       1.25082707    
  0.72500000000000009        1.30246007      0.906786025       1.24804711    
  0.73750000000000004        1.30129600      0.907664001       1.24540091    
  0.75000000000000000        1.30019498      0.908515990       1.24287093    
  0.76250000000000007        1.29899800      0.909322023       1.24044502    
  0.77500000000000002        1.29793799      0.910067976       1.23810804    
  0.78750000000000009        1.29679000      0.910791993       1.23587298    
  0.80000000000000004        1.29581404      0.911450028       1.23372412    
  0.81250000000000000        1.29491901      0.912043989       1.23165500    
  0.82500000000000007        1.29397404      0.912670016       1.22966206    
  0.83750000000000002        1.29301596      0.913244009       1.22773993    
  0.85000000000000009        1.29212904      0.913802028       1.22588706    
  0.86250000000000004        1.29121006      0.914305985       1.22409201    
  0.87500000000000000        1.29034102      0.914810002       1.22237706    
  0.88750000000000007        1.28942406      0.915202022       1.22068810    
  0.90000000000000002        1.28858399      0.915250003       1.21908593    
  0.91250000000000009        1.28768492      0.915877998       1.21750295    
  0.92500000000000004        1.28683603      0.914911985       1.21597600    
  0.93750000000000000        1.28597200      0.916306019       1.21454000    
  0.95000000000000007        1.28515100      0.915571988       1.21310091    
  0.96250000000000002        1.28422308      0.916477978       1.21172106    
  0.97500000000000009        1.28346002      0.916996002       1.21038413    
  0.98750000000000004        1.28258204      0.915319979       1.20908594    
   1.0000000000000000        1.28184903      0.917491972       1.20782304    
   1.0125000000000000        1.28104198      0.915853977       1.20660210    
   1.0250000000000001        1.28035402      0.916732013       1.20540702    
   1.0375000000000001        1.27966905      0.918272018       1.20426607    
   1.0500000000000000        1.27899504      0.916029990       1.20313597    
   1.0625000000000000        1.27826405      0.916692019       1.20203304    
   1.0750000000000000        1.27761793      0.917944014       1.20097792    
   1.0875000000000001        1.27694297      0.916252017       1.19992590    
   1.1000000000000001        1.27630603      0.916437984       1.19892097    
   1.1125000000000000        1.27561390      0.917693973       1.19791090    
   1.1250000000000000        1.27505708      0.915768027       1.19697213    
   1.1375000000000000        1.27437305      0.917483985       1.19600499    
   1.1500000000000001        1.27380300      0.917006016       1.19509196    
   1.1625000000000001        1.27320409      0.915974021       1.19418502    
   1.1750000000000000        1.27257800      0.918088019       1.19329596    
   1.1875000000000000        1.27207589      0.917144001       1.19243491    
   1.2000000000000002        1.27146208      0.915477991       1.19159603    
   1.2125000000000001        1.27093601      0.918102026       1.19076610    
   1.2250000000000001        1.27032292      0.917657971       1.18996692    
   1.2375000000000000        1.26984811      0.915924013       1.18916512    
   1.2500000000000000        1.26923704      0.917584002       1.18839002    
   1.2625000000000002        1.26870990      0.917078018       1.18759990    
   1.2750000000000001        1.26813817      0.915651977       1.18685007    
   1.2875000000000001        1.26764405      0.916894019       1.18610001    
   1.3000000000000000        1.26712704      0.915823996       1.18535995    
   1.3125000000000000        1.26663995      0.917631984       1.18462992    
   1.3250000000000002        1.26609004      0.917949975       1.18392003    
   1.3375000000000001        1.26565003      0.915005982       1.18323004    
   1.3500000000000001        1.26508999      0.917608023       1.18255997    
   1.3625000000000000        1.26463997      0.917500019       1.18186986    
   1.3750000000000000        1.26415014      0.914637983       1.18122005    
   1.3875000000000002        1.26364005      0.917555988       1.18054008    
   1.4000000000000001        1.26305997      0.918222010       1.17991006    
   1.4125000000000001        1.26264989      0.915506005       1.17925990    
   1.4250000000000000        1.26220012      0.917530000       1.17864013    
   1.4375000000000000        1.26176012      0.916369975       1.17802012    
   1.4500000000000002        1.26133001      0.917128026       1.17742002    
   1.4625000000000001        1.26083994      0.918774009       1.17681003    
   1.4750000000000001        1.26046991      0.915827990       1.17621994    
   1.4875000000000000        1.26001990      0.916476011       1.17562985    
   1.5000000000000000        1.25961006      0.918731987       1.17507005    
   1.5125000000000002        1.25916004      0.916137993       1.17449009    
   1.5250000000000001        1.25876999      0.916299999       1.17392004    
   1.5375000000000001        1.25827992      0.917710006       1.17334998    
   1.5500000000000000        1.25792992      0.914839983       1.17279994    
   1.5625000000000000        1.25739014      0.917948008       1.17224014    
   1.5750000000000002        1.25708008      0.916652024       1.17169011    
   1.5875000000000001        1.25671005      0.915458024       1.17114007    
   1.6000000000000001        1.25626993      0.917962015       1.17060995    
   1.6125000000000000        1.25591993      0.916598022       1.17007995    
   1.6250000000000000        1.25555015      0.915063977       1.16956007    
   1.6375000000000002        1.25501001      0.918340027       1.16903007    
   1.6500000000000001        1.25468993      0.917627990       1.16850996    
   1.6625000000000001        1.25422990      0.915655971       1.16796994    
   1.6750000000000000        1.25378001      0.917155981       1.16744006    
   1.6875000000000000        1.25347996      0.914893985       1.16690993    
   1.7000000000000002        1.25307012      0.917908013       1.16636014    
   1.7125000000000001        1.25267005      0.917859972       1.16582000    
   1.7250000000000001        1.25228012      0.915157974       1.16526008    
   1.7375000000000000        1.25178003      0.917454004       1.16471994    
   1.7500000000000000        1.25133014      0.917266011       1.16415012    
   1.7625000000000002        1.25084996      0.916173995       1.16357994    
   1.7750000000000001        1.25041997      0.917568028       1.16299999    
   1.7875000000000001        1.24996006      0.914681971       1.16240001    
   1.8000000000000000        1.24949002      0.917872012       1.16180003    
   1.8125000000000000        1.24907005      0.918615997       1.16117001    
   1.8250000000000002        1.24866998      0.915127993       1.16051996    
   1.8375000000000001        1.24795997      0.917089999       1.15987992    
   1.8500000000000001        1.24747014      0.918013990       1.15921009    
   1.8625000000000000        1.24685001      0.915365994       1.15849996    
   1.8750000000000000        1.24614000      0.918428004       1.15777004    
   1.8875000000000002        1.24559999      0.916101992       1.15699005    
   1.9000000000000001        1.24498999      0.917132020       1.15621006    
   1.9125000000000001        1.24427998      0.919340014       1.15537989    
   1.9250000000000000        1.24353004      0.916764021       1.15451002    
   1.9375000000000000        1.24287009      0.916190028       1.15361011    
   1.9500000000000002        1.24191010      0.919291973       1.15271008    
   1.9625000000000001        1.24111998      0.917360008       1.15172005    
   1.9750000000000001        1.24021018      0.915943980       1.15071011    
   1.9875000000000000        1.23925996      0.918304026       1.14964998    
   2.0000000000000000        1.23831010      0.917526007       1.14853013    
   2.0125000000000002        1.23725998      0.915440023       1.14735997    
   2.0249999999999999        1.23616004      0.918012023       1.14613998    
   2.0375000000000001        1.23494995      0.917693973       1.14484990    
   2.0500000000000003        1.23380005      0.915401995       1.14350009    
   2.0625000000000000        1.23234999      0.918820024       1.14209998    
   2.0750000000000002        1.23102999      0.918868005       1.14061999    
   2.0874999999999999        1.22984993      0.914968014       1.13908005    
   2.1000000000000001        1.22810996      0.918618023       1.13748980    
   2.1125000000000003        1.22663999      0.919207990       1.13580990    
   2.1250000000000000        1.22526991      0.915289998       1.13405991    
   2.1375000000000002        1.22337008      0.918229997       1.13226008    
   2.1499999999999999        1.22168016      0.919066012       1.13035011    
   2.1625000000000001        1.21995997      0.915571988       1.12837982    
   2.1750000000000003        1.21808004      0.918146014       1.12635994    
   2.1875000000000000        1.21604013      0.919641972       1.12423015    
   2.2000000000000002        1.21420979      0.917064011       1.12205982    
   2.2124999999999999        1.21218014      0.916945994       1.11981010    
   2.2250000000000001        1.20995998      0.915974021       1.11748004    
   2.2375000000000003        1.20769000      0.917424023       1.11507010    
   2.2500000000000000        1.20514011      0.920292020       1.11258006    
   2.2625000000000002        1.20297003      0.920011997       1.10999990    
   2.2749999999999999        1.20061016      0.919225991       1.10735011    
   2.2875000000000001        1.19816995      0.917591989       1.10464001    
   2.3000000000000003        1.19570994      0.916397989       1.10184002    
   2.3125000000000000        1.19290996      0.918294013       1.09895992    
   2.3250000000000002        1.19027019      0.918049991       1.09600019    
   2.3374999999999999        1.18740010      0.916758001       1.09296012    
   2.3500000000000001        1.18440008      0.920607984       1.08984995    
   2.3625000000000003        1.18148994      0.929170012       1.08665991    
   2.3750000000000000        1.17874002      0.937543988       1.08339000    
   2.3875000000000002        1.17562008      0.945998013       1.08006001    
   2.4000000000000004        1.17229986      0.954277992       1.07664990    
   2.4125000000000001        1.16924000      0.962827981       1.07313013    
   2.4250000000000003        1.16624999      0.971008003       1.06956005    
   2.4375000000000000        1.16305995      0.979399979       1.06590986    
   2.4500000000000002        1.15956998      0.987659991       1.06221008    
   2.4625000000000004        1.15605998      0.995710015       1.05847001    
   2.4750000000000001        1.15268016       1.00406396       1.05466008    
   2.4875000000000003        1.14903021       1.01214194       1.05076003    
   2.5000000000000000        1.14547014       1.02014196       1.04684997    
   2.5125000000000002        1.14178991       1.02812195       1.04285979    
   2.5250000000000004        1.13810992       1.03593004       1.03878999    
   2.5375000000000001        1.13458014       1.04368806       1.03468013    
   2.5500000000000003        1.13081002       1.05147398       1.03051996    
   2.5625000000000000        1.12684989       1.05896997       1.02634001    
   2.5750000000000002        1.12295985       1.06659997       1.02215004    
   2.5875000000000004        1.11878014       1.07420397       1.01789999    
   2.6000000000000001        1.11443996       1.08146000       1.01362014    
   2.6125000000000003        1.11019993       1.08894598       1.00929999    
   2.6250000000000000        1.10593009       1.09629595       1.00493002    
   2.6375000000000002        1.10153008       1.10347199       1.00050020    
   2.6500000000000004        1.09717011       1.11074996      0.996109962    
   2.6625000000000001        1.09247994       1.11790597      0.991649866    
   2.6750000000000003        1.08820987       1.12492800      0.987129927    
   2.6875000000000000        1.08352995       1.13213801      0.982589960    
   2.7000000000000002        1.07870007       1.13931000      0.977989912    
   2.7125000000000004        1.07418013       1.14624000      0.973350048    
   2.7250000000000001        1.06948996       1.15337002      0.968739986    
   2.7375000000000003        1.06473994       1.16049600      0.963979959    
   2.7500000000000000        1.06009984       1.16758394      0.959189892    
   2.7625000000000002        1.05548000       1.17466795      0.954380035    
   2.7750000000000004        1.05062008       1.18189800      0.949579954    
   2.7875000000000001        1.04595995       1.18901598      0.944810152    
   2.8000000000000003        1.04110003       1.19616795      0.940050125    
   2.8125000000000000        1.03603983       1.20332205      0.935289860    
   2.8250000000000002        1.03129005       1.21064198      0.930540085    
   2.8375000000000004        1.02634001       1.21782196      0.925769806    
   2.8500000000000001        1.02151990       1.22493804      0.921019793    
   2.8625000000000003        1.01664996       1.23195398      0.916309834    
   2.8750000000000000        1.01162982       1.23886597      0.911689997    
   2.8875000000000002        1.00664997       1.24566805      0.907170057    
   2.9000000000000004        1.00173998       1.25223804      0.902630091    
   2.9125000000000001       0.997380018       1.25858200      0.898120165    
   2.9250000000000003       0.992829800       1.26477802      0.893679857    
   2.9375000000000000       0.988280058       1.27066004      0.889290094    
   2.9500000000000002       0.983870029       1.27647400      0.884919882    
   2.9625000000000004       0.980480194       1.28208995      0.880510092    
   2.9750000000000001       0.977409840       1.28749394      0.876109838    
   2.9875000000000003       0.975399971       1.29270804      0.871850014    
   3.0000000000000000       0.974380016       1.29783404      0.867619991    
   3.0125000000000002       0.982300043       1.30301404      0.863389969    
   3.0250000000000004       0.990090132       1.30814195      0.859149933    
   3.0375000000000001       0.996510267       1.31331003      0.854940176    
   3.0500000000000003        1.00011992       1.31865394      0.851049900    
   3.0625000000000000        1.00425005       1.32424605      0.847349882    
   3.0750000000000002        1.00750995       1.33004200      0.843909979    
   3.0875000000000004        1.00669003       1.33582604      0.840970039    
   3.1000000000000001        1.00371003       1.34171200      0.838500023    
   3.1125000000000003        1.00001979       1.34784400      0.836449862    
   3.1250000000000000       0.995320082       1.35397995      0.835089922    
   3.1375000000000002       0.989560127       1.35994196      0.834090233    
   3.1500000000000004       0.982900143       1.36574602      0.833420277    
   3.1625000000000001       0.976249695       1.37095404      0.833199739    
   3.1750000000000003       0.969649792       1.37580800      0.833349943    
   3.1875000000000000       0.963339806       1.37992799      0.833579779    
   3.2000000000000002       0.957489967       1.38345802      0.834209919    
   3.2125000000000004       0.952000141       1.38632202      0.834959984    
   3.2250000000000001       0.947010279       1.38830996      0.835970163    
   3.2375000000000003       0.942379951       1.38964403      0.837009907    
   3.2500000000000000       0.938410044       1.39048195      0.838400126    
   3.2625000000000002       0.935009956       1.39066195      0.839760065    
   3.2750000000000004       0.931929827       1.39031005      0.841389894    
   3.2875000000000001       0.929240227       1.38943005      0.842940092    
   3.3000000000000003       0.926940203       1.38809800      0.844780207    
   3.3125000000000000       0.925060272       1.38652205      0.846550226    
   3.3250000000000002       0.923530340       1.38458204      0.848570347    
   3.3375000000000004       0.922179937       1.38234401      0.850499868    
   3.3500000000000001       0.921289921       1.37985396      0.852599859    
   3.3625000000000003       0.920580149       1.37714398      0.854690075    
   3.3750000000000000       0.920109749       1.37425804      0.856889725    
   3.3875000000000002       0.919909954       1.37140405      0.859110117    
   3.4000000000000004       0.919869661       1.36842203      0.861369848    
   3.4125000000000001       0.920099974       1.36532605      0.863679886    
   3.4250000000000003       0.920449734       1.36214805      0.865969658    
   3.4375000000000000       0.920900106       1.35891795      0.868330002    
   3.4500000000000002       0.921550274       1.35578799      0.870680332    
   3.4625000000000004       0.922290087       1.35251999      0.873100042    
   3.4750000000000001       0.923170328       1.34918201      0.875480175    
   3.4875000000000003       0.924139977       1.34597003      0.877939939    
   3.5000000000000000       0.925160170       1.34279597      0.880320311    
   3.5125000000000002       0.926339865       1.33959401      0.882770061    
   3.5250000000000004       0.927520037       1.33635998      0.885190248    
   3.5375000000000001       0.928819895       1.33333194      0.887629747    
   3.5500000000000003       0.930099964       1.33031404      0.890049934    
   3.5625000000000000       0.931500196       1.32728004      0.892470121    
   3.5750000000000002       0.932880163       1.32422197      0.894880295    
   3.5875000000000004       0.934309959       1.32131195      0.897289753    
   3.6000000000000001       0.935779810       1.31833398      0.899689913    
   3.6125000000000003       0.937249899       1.31547594      0.902070045    
   3.6250000000000000       0.938760042       1.31274199      0.904449940    
   3.6375000000000002       0.940259933       1.30997002      0.906800032    
   3.6500000000000004       0.941740036       1.30723000      0.909159899    
   3.6625000000000001       0.943300009       1.30469000      0.911489964    
   3.6750000000000003       0.944819689       1.30210602      0.913779736    
   3.6875000000000000       0.946340084       1.29955006      0.916100264    
   3.7000000000000002       0.947870016       1.29718399      0.918329954    
   3.7125000000000004       0.949399948       1.29476202      0.920629740    
   3.7250000000000001       0.950900078       1.29232001      0.922830105    
   3.7375000000000003       0.952439785       1.29001200      0.925069809    
   3.7500000000000000       0.953950167       1.28763795      0.927240133    
   3.7625000000000002       0.955429792       1.28548396      0.929439783    
   3.7750000000000004       0.956939936       1.28333604      0.931580067    
   3.7875000000000001       0.958440065       1.28111398      0.933710098    
   3.8000000000000003       0.959889889       1.27914000      0.935819864    
   3.8125000000000000       0.961390018       1.27710402      0.937919855    
   3.8250000000000002       0.962849855       1.27508795      0.939980030    
   3.8375000000000004       0.964319944       1.27323997      0.942009926    
   3.8500000000000001       0.965719938       1.27131796      0.944040060    
   3.8625000000000003       0.967149973       1.26952195      0.946010113    
   3.8750000000000000       0.968569994       1.26777995      0.948009968    
   3.8875000000000002       0.969980001       1.26597404      0.949929953    
   3.9000000000000004       0.971349955       1.26433599      0.951879978    
   3.9125000000000001       0.972710133       1.26263201      0.953760147    
   3.9250000000000003       0.974080086       1.26095796      0.955660105    
   3.9375000000000000       0.975440025       1.25937200      0.957499981    
   3.9500000000000002       0.976759672       1.25766802      0.959319830    
   3.9625000000000004       0.978080034       1.25626600      0.961150169    
   3.9750000000000001       0.979339838       1.25475001      0.962899923    
   3.9875000000000003       0.980670214       1.25332403      0.964700222    
   4.0000000000000000       0.981939793       1.25194395      0.966399908    
   4.0125000000000002       0.983220100       1.25047803      0.968150139    
   4.0250000000000004       0.984459877       1.24922800      0.969819784    
   4.0375000000000005       0.985679865       1.24787796      0.971509933    
   4.0499999999999998       0.986900091       1.24661601      0.973160028    
   4.0625000000000000       0.988100290       1.24539602      0.974800110    
   4.0750000000000002       0.989339828       1.24410200      0.976399899    
   4.0875000000000004       0.990499973       1.24301004      0.977979898    
   4.1000000000000005       0.991679907       1.24180400      0.979540110    
   4.1124999999999998       0.992810011       1.24072802      0.981090069    
   4.1250000000000000       0.993960142       1.23965001      0.982620239    
   4.1375000000000002       0.995090246       1.23854196      0.984130144    
   4.1500000000000004       0.996240139       1.23758805      0.985610247    
   4.1625000000000005       0.997340202       1.23652005      0.987060308    
   4.1749999999999998       0.998440266       1.23559201      0.988500118    
   4.1875000000000000       0.999520063       1.23464000      0.989940166    
   4.2000000000000002        1.00060010       1.23365796      0.991350174    
   4.2125000000000004        1.00164008       1.23278201      0.992720127    
   4.2250000000000005        1.00272989       1.23180199      0.994120121    
   4.2374999999999998        1.00377989       1.23100603      0.995460033    
   4.2500000000000000        1.00484991       1.23005402      0.996819973    
   4.2625000000000002        1.00584030       1.22928798      0.998110294    
   4.2750000000000004        1.00687003       1.22839606      0.999430180    
   4.2875000000000005        1.00784993       1.22758806       1.00071001    
   4.2999999999999998        1.00884986       1.22681606       1.00197983    
   4.3125000000000000        1.00981021       1.22601199       1.00323033    
   4.3250000000000002        1.01081014       1.22533000       1.00446010    
   4.3375000000000004        1.01177001       1.22452199       1.00569987    
   4.3500000000000005        1.01274967       1.22389805       1.00688982    
   4.3624999999999998        1.01366019       1.22316206       1.00809002    
   4.3750000000000000        1.01459980       1.22249198       1.00923991    
   4.3875000000000002        1.01552033       1.22184002       1.01043034    
   4.4000000000000004        1.01643991       1.22113800       1.01154995    
   4.4125000000000005        1.01733994       1.22054398       1.01269007    
   4.4249999999999998        1.01826000       1.21980798       1.01379013    
   4.4375000000000000        1.01913977       1.21929002       1.01488972    
   4.4500000000000002        1.02003002       1.21862805       1.01596022    
   4.4625000000000004        1.02086973       1.21806395       1.01702976    
   4.4750000000000005        1.02175999       1.21747804       1.01809025    
   4.4874999999999998        1.02257013       1.21688604       1.01911974    
   4.5000000000000000        1.02345037       1.21636605       1.02014017    
   4.5125000000000002        1.02426004       1.21573603       1.02115011    
   4.5250000000000004        1.02512026       1.21529198       1.02214003    
   4.5375000000000005        1.02591991       1.21469998       1.02312994    
   4.5499999999999998        1.02673006       1.21425200       1.02407026    
   4.5625000000000000        1.02751970       1.21373200       1.02504969    
   4.5750000000000002        1.02830982       1.21325600       1.02596998    
   4.5875000000000004        1.02910042       1.21280003       1.02692032    
   4.6000000000000005        1.02989006       1.21229005       1.02781010    
   4.6124999999999998        1.03067017       1.21190798       1.02873993    
   4.6250000000000000        1.03141975       1.21136999       1.02959967    
   4.6375000000000002        1.03216982       1.21104801       1.03049994    
   4.6500000000000004        1.03290033       1.21057606       1.03134012    
   4.6625000000000005        1.03364992       1.21022201       1.03221989    
   4.6749999999999998        1.03438997       1.20980799       1.03303003    
   4.6875000000000000        1.03511000       1.20941806       1.03387022    
   4.7000000000000002        1.03584003       1.20906997       1.03467989    
   4.7125000000000004        1.03654003       1.20864797       1.03549004    
   4.7250000000000005        1.03726006       1.20835602       1.03628016    
   4.7374999999999998        1.03792000       1.20790398       1.03704977    
   4.7500000000000000        1.03865004       1.20766795       1.03782988    
   4.7625000000000002        1.03930998       1.20727599       1.03857994    
   4.7750000000000004        1.03999996       1.20700204       1.03931999    
   4.7875000000000005        1.04063988       1.20666003       1.04004002    
   4.8000000000000007        1.04130983       1.20635402       1.04077005    
   4.8125000000000000        1.04195023       1.20607197       1.04147005    
   4.8250000000000002        1.04259968       1.20572400       1.04216003    
   4.8375000000000004        1.04325008       1.20548999       1.04287004    
   4.8500000000000005        1.04386997       1.20511401       1.04352999    
   4.8625000000000007        1.04448032       1.20492995       1.04420042    
   4.8750000000000000        1.04507971       1.20457804       1.04482985    
   4.8875000000000002        1.04571009       1.20437801       1.04549980    
   4.9000000000000004        1.04628992       1.20408595       1.04611015    
   4.9125000000000005        1.04690027       1.20386398       1.04675007    
   4.9250000000000007        1.04746008       1.20359194       1.04733992    
   4.9375000000000000        1.04805994       1.20333397       1.04796982    
   4.9500000000000002        1.04862022       1.20313001       1.04855013    
   4.9625000000000004        1.04920006       1.20284605       1.04914045    
   4.9750000000000005        1.04974985       1.20265996       1.04970980    
   4.9875000000000007        1.05030012       1.20236802       1.05027008    
   5.0000000000000000        1.05084991       1.20221198       1.05082989    
   5.0125000000000002        1.05137014       1.20190001       1.05136013    
   5.0250000000000004        1.05189991       1.20178795       1.05189991    
   5.0375000000000005        1.05241013       1.20150602       1.05241013    
   5.0500000000000007        1.05293036       1.20138001       1.05293036    
   5.0625000000000000        1.05342960       1.20114195       1.05342960    
   5.0750000000000002        1.05393982       1.20098197       1.05393982    
   5.0875000000000004        1.05441999       1.20078802       1.05441999    
   5.1000000000000005        1.05490017       1.20059597       1.05490017    
   5.1125000000000007        1.05536985       1.20044196       1.05536985    
   5.1250000000000000        1.05583000       1.20021200       1.05583000    
   5.1375000000000002        1.05630016       1.20010197       1.05630016    
   5.1500000000000004        1.05673027       1.19983602       1.05673027    
   5.1625000000000005        1.05717993       1.19976795       1.05717993    
   5.1750000000000007        1.05759001       1.19951403       1.05759001    
   5.1875000000000000        1.05802011       1.19944000       1.05802011    
   5.2000000000000002        1.05841017       1.19922602       1.05841017    
   5.2125000000000004        1.05881977       1.19912004       1.05881977    
   5.2250000000000005        1.05920982       1.19894803       1.05920982    
   5.2375000000000007        1.05960035       1.19880402       1.05960035    
   5.2500000000000000        1.05997992       1.19867599       1.05997992    
   5.2625000000000002        1.06034994       1.19849205       1.06034994    
   5.2750000000000004        1.06072998       1.19840002       1.06072998    
   5.2875000000000005        1.06107044       1.19818604       1.06107044    
   5.3000000000000007        1.06141996       1.19813204       1.06141996    
   5.3125000000000000        1.06173992       1.19788802       1.06173992    
   5.3250000000000002        1.06208038       1.19785202       1.06208038    
   5.3375000000000004        1.06240988       1.19765604       1.06240988    
   5.3500000000000005        1.06272984       1.19758403       1.06272984    
   5.3625000000000007        1.06304026       1.19743598       1.06304026    
   5.3750000000000000        1.06334972       1.19733596       1.06334972    
   5.3875000000000002        1.06366014       1.19721794       1.06366014    
   5.4000000000000004        1.06394005       1.19708598       1.06394005    
   5.4125000000000005        1.06423998       1.19699800       1.06423998    
   5.4250000000000007        1.06450987       1.19683397       1.06450987    
   5.4375000000000000        1.06481028       1.19678998       1.06481028    
   5.4500000000000002        1.06506968       1.19658804       1.06506968    
   5.4625000000000004        1.06537008       1.19658995       1.06537008    
   5.4750000000000005        1.06561041       1.19642198       1.06561041    
   5.4875000000000007        1.06588984       1.19638598       1.06588984    
   5.5000000000000000        1.06614017       1.19625401       1.06614017    
   5.5125000000000002        1.06640005       1.19618404       1.06640005    
   5.5250000000000004        1.06664991       1.19608796       1.06664991    
   5.5375000000000005        1.06692028       1.19598198       1.06692028    
   5.5500000000000007        1.06717014       1.19592202       1.06717014    
   5.5625000000000000        1.06738997       1.19577801       1.06738997    
   5.5750000000000002        1.06763983       1.19575405       1.06763983    
   5.5875000000000004        1.06788015       1.19557202       1.06788015    
   5.6000000000000005        1.06812000       1.19558001       1.06812000    
   5.6125000000000007        1.06834984       1.19541800       1.06834984    
   5.6250000000000000        1.06859016       1.19540405       1.06859016    
   5.6375000000000002        1.06882000       1.19527400       1.06882000    
   5.6500000000000004        1.06905031       1.19521999       1.06905031    
   5.6625000000000005        1.06929016       1.19512403       1.06929016    
   5.6750000000000007        1.06950998       1.19503200       1.06950998    
   5.6875000000000000        1.06973982       1.19496799       1.06973982    
   5.7000000000000002        1.06995010       1.19483995       1.06995010    
   5.7125000000000004        1.07019997       1.19480395       1.07019997    
   5.7250000000000005        1.07039022       1.19463599       1.07039022    
   5.7375000000000007        1.07064009       1.19463003       1.07064009    
   5.7500000000000000        1.07086992       1.19443798       1.07086992    
   5.7625000000000002        1.07110023       1.19444394       1.07110023    
   5.7750000000000004        1.07132006       1.19428396       1.07132006    
   5.7875000000000005        1.07155037       1.19424796       1.07155037    
   5.8000000000000007        1.07179022       1.19411397       1.07179022    
   5.8125000000000000        1.07201004       1.19403994       1.07201004    
   5.8250000000000002        1.07226038       1.19393599       1.07226038    
   5.8375000000000004        1.07248020       1.19382000       1.07248020    
   5.8500000000000005        1.07271004       1.19374394       1.07271004    
   5.8625000000000007        1.07294035       1.19358599       1.07294035    
   5.8750000000000000        1.07318020       1.19353795       1.07318020    
   5.8875000000000002        1.07344007       1.19333804       1.07344007    
   5.9000000000000004        1.07365990       1.19331801       1.07365990    
   5.9125000000000005        1.07392025       1.19312000       1.07392025    
   5.9250000000000007        1.07414007       1.19307995       1.07414007    
   5.9375000000000000        1.07441998       1.19290805       1.07441998    
   5.9500000000000002        1.07463980       1.19282401       1.07463980    
   5.9625000000000004        1.07491970       1.19267797       1.07491970    
   5.9750000000000005        1.07516956       1.19254994       1.07516956    
   5.9875000000000007        1.07543039       1.19243002       1.07543039    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-05_Chi-1.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.63018703      0.895172000       1.63018703    
   2.5000000000000001E-002   1.62984002      0.892242014       1.62984002    
   3.7500000000000006E-002   1.62486899      0.890269995       1.62486899    
   5.0000000000000003E-002   1.61436892      0.888967991       1.61436892    
   6.2500000000000000E-002   1.60081410      0.888105989       1.60081410    
   7.5000000000000011E-002   1.58668196      0.887520015       1.58668196    
   8.7500000000000008E-002   1.57323503      0.887126029       1.57323503    
  0.10000000000000001        1.56074703      0.886842012       1.56074703    
  0.11250000000000000        1.54915309      0.886593997       1.54915309    
  0.12500000000000000        1.53837705      0.886363983       1.53837705    
  0.13750000000000001        1.52825701      0.886102021       1.52825701    
  0.15000000000000002        1.51866996      0.885951996       1.51866996    
  0.16250000000000001        1.50954497      0.885815978       1.50954497    
  0.17500000000000002        1.50075293      0.885577977       1.50075293    
  0.18750000000000000        1.49228406      0.885490000       1.49228406    
  0.20000000000000001        1.48406696      0.885406017       1.48406696    
  0.21250000000000002        1.47608101      0.885219991       1.47608101    
  0.22500000000000001        1.46826899      0.885245979       1.46826899    
  0.23750000000000002        1.46060109      0.885194004       1.46060109    
  0.25000000000000000        1.45306396      0.885218024       1.45306396    
  0.26250000000000001        1.44566107      0.884948015       1.44566107    
  0.27500000000000002        1.43835592      0.885035992       1.43835592    
  0.28750000000000003        1.43115211      0.884930015       1.43115211    
  0.30000000000000004        1.42402899      0.884797990       1.42402899    
  0.31250000000000000        1.41698408      0.884797990       1.41698408    
  0.32500000000000001        1.40999293      0.884782016       1.40999293    
  0.33750000000000002        1.40308702      0.884703994       1.40308702    
  0.35000000000000003        1.39624095      0.885092020       1.39624095    
  0.36250000000000004        1.38947403      0.885046005       1.38947403    
  0.37500000000000000        1.38275504      0.885034025       1.38275504    
  0.38750000000000001        1.37612402      0.884993970       1.37612402    
  0.40000000000000002        1.36955500      0.885028005       1.36955500    
  0.41250000000000003        1.36309206      0.884886026       1.36307108    
  0.42500000000000004        1.35723293      0.884674013       1.35668194    
  0.43750000000000000        1.35210192      0.884689987       1.35038495    
  0.45000000000000001        1.34759605      0.885227978       1.34420800    
  0.46250000000000002        1.34356022      0.885295987       1.33813298    
  0.47500000000000003        1.33993912      0.885342002       1.33217156    
  0.48750000000000004        1.33673942      0.885420024       1.32637739    
  0.50000000000000000        1.33383453      0.886044025       1.32071137    
  0.51250000000000007        1.33112645      0.887358010       1.31521034    
  0.52500000000000002        1.32869172      0.888652027       1.30986130    
  0.53749999999999998        1.32635701      0.890039980       1.30469370    
  0.55000000000000004        1.32428658      0.891417980       1.29969347    
  0.56250000000000000        1.32220614      0.892437994       1.29487789    
  0.57500000000000007        1.32027483      0.893454015       1.29024053    
  0.58750000000000002        1.31853151      0.894613981       1.28579295    
  0.60000000000000009        1.31677353      0.895713985       1.28151202    
  0.61250000000000004        1.31505203      0.896694005       1.27741909    
  0.62500000000000000        1.31349802      0.897924006       1.27350104    
  0.63750000000000007        1.31202197      0.899125993       1.26975799    
  0.65000000000000002        1.31054699      0.900258005       1.26617205    
  0.66250000000000009        1.30910492      0.901322007       1.26274502    
  0.67500000000000004        1.30768299      0.902361989       1.25948095    
  0.68750000000000000        1.30628693      0.903295994       1.25634193    
  0.70000000000000007        1.30510104      0.904183984       1.25334311    
  0.71250000000000002        1.30389595      0.905084014       1.25050592    
  0.72500000000000009        1.30268908      0.905997992       1.24776208    
  0.73750000000000004        1.30149102      0.906877995       1.24513006    
  0.75000000000000000        1.30035508      0.907736003       1.24262500    
  0.76250000000000007        1.29914308      0.908550024       1.24022806    
  0.77500000000000002        1.29805207      0.909322023       1.23791707    
  0.78750000000000009        1.29687893      0.910062015       1.23570395    
  0.80000000000000004        1.29583192      0.910769999       1.23358095    
  0.81250000000000000        1.29482996      0.911440015       1.23154306    
  0.82500000000000007        1.29388404      0.912100017       1.22957003    
  0.83750000000000002        1.29292905      0.912703991       1.22769308    
  0.85000000000000009        1.29198694      0.913294017       1.22585893    
  0.86250000000000004        1.29111898      0.913833976       1.22410202    
  0.87500000000000000        1.29016089      0.914354026       1.22240496    
  0.88750000000000007        1.28920496      0.914852023       1.22075391    
  0.90000000000000002        1.28830910      0.915346026       1.21918011    
  0.91250000000000009        1.28740394      0.915557981       1.21762395    
  0.92500000000000004        1.28650594      0.915686011       1.21610904    
  0.93750000000000000        1.28564799      0.915697992       1.21466899    
  0.95000000000000007        1.28478789      0.915090024       1.21324587    
  0.96250000000000002        1.28390598      0.916509986       1.21188498    
  0.97500000000000009        1.28303003      0.915834010       1.21055400    
  0.98750000000000004        1.28223705      0.916535974       1.20927405    
   1.0000000000000000        1.28139091      0.917159975       1.20801699    
   1.0125000000000000        1.28062093      0.915426016       1.20680404    
   1.0250000000000001        1.27982998      0.916657984       1.20562387    
   1.0375000000000001        1.27912903      0.917743981       1.20447707    
   1.0500000000000000        1.27846396      0.915766001       1.20336592    
   1.0625000000000000        1.27778292      0.916594028       1.20228195    
   1.0750000000000000        1.27707601      0.917140007       1.20122600    
   1.0875000000000001        1.27646995      0.915495992       1.20020604    
   1.1000000000000001        1.27575994      0.918174028       1.19921803    
   1.1125000000000000        1.27515197      0.916647971       1.19824791    
   1.1250000000000000        1.27452111      0.916719973       1.19733608    
   1.1375000000000000        1.27379489      0.917855978       1.19640589    
   1.1500000000000001        1.27320480      0.915928006       1.19554389    
   1.1625000000000001        1.27252197      0.917263985       1.19467497    
   1.1750000000000000        1.27191496      0.916949987       1.19383788    
   1.1875000000000000        1.27129602      0.916257977       1.19302917    
   1.2000000000000002        1.27068305      0.916455984       1.19223201    
   1.2125000000000001        1.27005792      0.916495979       1.19143891    
   1.2250000000000001        1.26950598      0.915597975       1.19066501    
   1.2375000000000000        1.26886499      0.918244004       1.18988204    
   1.2500000000000000        1.26833391      0.917783976       1.18911588    
   1.2625000000000002        1.26778805      0.915611982       1.18835008    
   1.2750000000000001        1.26722598      0.918120027       1.18760991    
   1.2875000000000001        1.26681495      0.917872012       1.18687987    
   1.3000000000000000        1.26622009      0.915217996       1.18616009    
   1.3125000000000000        1.26568997      0.917559981       1.18544996    
   1.3250000000000002        1.26515996      0.917226017       1.18475997    
   1.3375000000000001        1.26471007      0.916665971       1.18408012    
   1.3500000000000001        1.26420009      0.918197989       1.18342006    
   1.3625000000000000        1.26378000      0.915560007       1.18273997    
   1.3750000000000000        1.26328993      0.917288005       1.18209994    
   1.3875000000000002        1.26282012      0.917581975       1.18143010    
   1.4000000000000001        1.26236010      0.915269971       1.18082011    
   1.4125000000000001        1.26189995      0.917450011       1.18016994    
   1.4250000000000000        1.26142991      0.916809976       1.17954993    
   1.4375000000000000        1.26099992      0.915754020       1.17893994    
   1.4500000000000002        1.26040006      0.917223990       1.17834008    
   1.4625000000000001        1.25996006      0.917306006       1.17775011    
   1.4750000000000001        1.25959003      0.915229976       1.17716002    
   1.4875000000000000        1.25914991      0.917868018       1.17657995    
   1.5000000000000000        1.25883996      0.916284025       1.17601991    
   1.5125000000000002        1.25841010      0.916567981       1.17545009    
   1.5250000000000001        1.25796008      0.918429971       1.17489004    
   1.5375000000000001        1.25755000      0.916567981       1.17435002    
   1.5500000000000000        1.25720000      0.915935993       1.17381001    
   1.5625000000000000        1.25668001      0.918417990       1.17329001    
   1.5750000000000002        1.25633991      0.916671991       1.17275989    
   1.5875000000000001        1.25585008      0.915988028       1.17224014    
   1.6000000000000001        1.25544012      0.918587983       1.17172003    
   1.6125000000000000        1.25500000      0.917559981       1.17121005    
   1.6250000000000000        1.25472999      0.915672004       1.17069995    
   1.6375000000000002        1.25428987      0.918659985       1.17018986    
   1.6500000000000001        1.25392008      0.918060005       1.16968012    
   1.6625000000000001        1.25348997      0.915673971       1.16914999    
   1.6750000000000000        1.25310993      0.917659998       1.16861999    
   1.6875000000000000        1.25266016      0.916642010       1.16809011    
   1.7000000000000002        1.25218999      0.917580009       1.16754997    
   1.7125000000000001        1.25178993      0.918196023       1.16703987    
   1.7250000000000001        1.25147998      0.915121973       1.16649997    
   1.7375000000000000        1.25098014      0.917609990       1.16596007    
   1.7500000000000000        1.25062001      0.916988015       1.16541994    
   1.7625000000000002        1.25018001      0.916581988       1.16489005    
   1.7750000000000001        1.24965012      0.918353975       1.16433012    
   1.7875000000000001        1.24927986      0.915224016       1.16375995    
   1.8000000000000000        1.24867988      0.917457998       1.16318989    
   1.8125000000000000        1.24812996      0.917886019       1.16259992    
   1.8250000000000002        1.24767017      0.914996028       1.16198015    
   1.8375000000000001        1.24718010      0.917674005       1.16135001    
   1.8500000000000001        1.24671996      0.917573988       1.16069996    
   1.8625000000000000        1.24604011      0.915480018       1.16002011    
   1.8750000000000000        1.24546993      0.918317974       1.15933990    
   1.8875000000000002        1.24480987      0.915893972       1.15858996    
   1.9000000000000001        1.24402988      0.917487979       1.15784991    
   1.9125000000000001        1.24339008      0.918349981       1.15702999    
   1.9250000000000000        1.24271989      0.915444016       1.15618992    
   1.9375000000000000        1.24203992      0.916715980       1.15531993    
   1.9500000000000002        1.24115992      0.917555988       1.15441990    
   1.9625000000000001        1.24041009      0.915225983       1.15346014    
   1.9750000000000001        1.23945999      0.917949975       1.15244997    
   1.9875000000000000        1.23855996      0.916047990       1.15142000    
   2.0000000000000000        1.23754001      0.916365981       1.15030992    
   2.0125000000000002        1.23654008      0.918003976       1.14916003    
   2.0249999999999999        1.23545015      0.917276025       1.14796007    
   2.0375000000000001        1.23433006      0.915314019       1.14669001    
   2.0500000000000003        1.23310018      0.917916000       1.14536011    
   2.0625000000000000        1.23180008      0.917940021       1.14397013    
   2.0750000000000002        1.23057997      0.915347993       1.14249992    
   2.0874999999999999        1.22899008      0.918843985       1.14099002    
   2.1000000000000001        1.22757995      0.919027984       1.13938999    
   2.1125000000000003        1.22628009      0.915009975       1.13773012    
   2.1250000000000000        1.22449005      0.918680012       1.13601995    
   2.1375000000000002        1.22277987      0.919457972       1.13419986    
   2.1499999999999999        1.22122979      0.915588021       1.13230991    
   2.1625000000000001        1.21924996      0.918453991       1.13036013    
   2.1750000000000003        1.21749997      0.919290006       1.12832999    
   2.1875000000000000        1.21568990      0.915979981       1.12620997    
   2.2000000000000002        1.21363997      0.918193996       1.12404990    
   2.2124999999999999        1.21156979      0.919444025       1.12177992    
   2.2250000000000001        1.20958996      0.916603982       1.11941004    
   2.2375000000000003        1.20739007      0.917757988       1.11700010    
   2.2500000000000000        1.20494986      0.920530021       1.11447978    
   2.2625000000000002        1.20274997      0.919683993       1.11187005    
   2.2749999999999999        1.20060015      0.917703986       1.10919023    
   2.2875000000000001        1.19806004      0.916447997       1.10642004    
   2.3000000000000003        1.19536018      0.919120014       1.10358000    
   2.3125000000000000        1.19257998      0.919564009       1.10062003    
   2.3250000000000002        1.19001007      0.918367982       1.09759021    
   2.3374999999999999        1.18720007      0.915820003       1.09448004    
   2.3500000000000001        1.18408990      0.920740008       1.09129000    
   2.3625000000000003        1.18130016      0.929210007       1.08797002    
   2.3750000000000000        1.17851996      0.937673986       1.08456993    
   2.3875000000000002        1.17547989      0.946070015       1.08112001    
   2.4000000000000004        1.17240000      0.954443991       1.07756019    
   2.4125000000000001        1.16907001      0.962943971       1.07392001    
   2.4250000000000003        1.16589999      0.971116006       1.07019997    
   2.4375000000000000        1.16263008      0.979636014       1.06633997    
   2.4500000000000002        1.15908003      0.987919986       1.06240010    
   2.4625000000000004        1.15559006      0.996133983       1.05840015    
   2.4750000000000001        1.15202999       1.00449204       1.05433011    
   2.4875000000000003        1.14822006       1.01257801       1.05016994    
   2.5000000000000000        1.14477992       1.02069795       1.04587007    
   2.5125000000000002        1.14130998       1.02869403       1.04153991    
   2.5250000000000004        1.13735986       1.03654599       1.03715992    
   2.5375000000000001        1.13351989       1.04454398       1.03271985    
   2.5500000000000003        1.12958002       1.05236006       1.02821016    
   2.5625000000000000        1.12555003       1.05995798       1.02359986    
   2.5750000000000002        1.12170005       1.06778204       1.01885009    
   2.5875000000000004        1.11757994       1.07541597       1.01413989    
   2.6000000000000001        1.11343002       1.08278203       1.00941014    
   2.6125000000000003        1.10902977       1.09034002       1.00460982    
   2.6250000000000000        1.10467005       1.09771204      0.999730110    
   2.6375000000000002        1.10039997       1.10494804      0.994810104    
   2.6500000000000004        1.09607005       1.11232197      0.989880085    
   2.6625000000000001        1.09157014       1.11946797      0.984860182    
   2.6750000000000003        1.08709002       1.12647796      0.979809999    
   2.6875000000000000        1.08241987       1.13367403      0.974749804    
   2.7000000000000002        1.07789993       1.14084601      0.969579935    
   2.7125000000000004        1.07322001       1.14765203      0.964389801    
   2.7250000000000001        1.06871009       1.15469599      0.959140062    
   2.7375000000000003        1.06422997       1.16170394      0.953850031    
   2.7500000000000000        1.05945015       1.16864800      0.948530197    
   2.7625000000000002        1.05502009       1.17550802      0.943170071    
   2.7750000000000004        1.05056000       1.18248200      0.937789917    
   2.7875000000000001        1.04575992       1.18937194      0.932479858    
   2.8000000000000003        1.04095984       1.19627202      0.927289963    
   2.8125000000000000        1.03600001       1.20315802      0.922159910    
   2.8250000000000002        1.03120995       1.21020401      0.917030096    
   2.8375000000000004        1.02634001       1.21706402      0.911870003    
   2.8500000000000001        1.02154994       1.22389996      0.906800032    
   2.8625000000000003        1.01687002       1.23072803      0.901809931    
   2.8750000000000000        1.01173997       1.23745000      0.896909952    
   2.8875000000000002        1.00669003       1.24406004      0.892090082    
   2.9000000000000004        1.00169992       1.25051796      0.887369871    
   2.9125000000000001       0.997009993       1.25677204      0.882780075    
   2.9250000000000003       0.992939949       1.26289594      0.878239870    
   2.9375000000000000       0.988479853       1.26868200      0.873839855    
   2.9500000000000002       0.983979940       1.27427006      0.869599819    
   2.9625000000000004       0.979689837       1.27973199      0.865469933    
   2.9750000000000001       0.976680040       1.28512597      0.861439943    
   2.9875000000000003       0.973970175       1.29035795      0.857599974    
   3.0000000000000000       0.972110033       1.29550600      0.853869915    
   3.0125000000000002       0.978729963       1.30048597      0.850370169    
   3.0250000000000004       0.987109900       1.30562997      0.847059965    
   3.0375000000000001       0.992950201       1.31086802      0.843920231    
   3.0500000000000003       0.997169971       1.31624997      0.841170073    
   3.0625000000000000        1.00173998       1.32180595      0.838670015    
   3.0750000000000002        1.00426030       1.32737994      0.836460114    
   3.0875000000000004        1.00387001       1.33317602      0.834699869    
   3.1000000000000001        1.00065017       1.33905196      0.833410025    
   3.1125000000000003       0.997120142       1.34496403      0.832710028    
   3.1250000000000000       0.992400169       1.35090995      0.832450151    
   3.1375000000000002       0.986620188       1.35679996      0.832740068    
   3.1500000000000004       0.980289936       1.36228395      0.833470106    
   3.1625000000000001       0.973639965       1.36738002      0.834609985    
   3.1750000000000003       0.967180014       1.37182999      0.836050034    
   3.1875000000000000       0.961229801       1.37566602      0.837849855    
   3.2000000000000002       0.955509901       1.37884998      0.839849949    
   3.2125000000000004       0.950340033       1.38123798      0.842170000    
   3.2250000000000001       0.945630074       1.38288200      0.844570160    
   3.2375000000000003       0.941239834       1.38397205      0.847239971    
   3.2500000000000000       0.937350035       1.38434601      0.850020170    
   3.2625000000000002       0.934149981       1.38408005      0.852989912    
   3.2750000000000004       0.931379795       1.38323605      0.855979919    
   3.2875000000000001       0.928880215       1.38193202      0.859110117    
   3.3000000000000003       0.926810026       1.38030005      0.862340212    
   3.3125000000000000       0.925240040       1.37825406      0.865600109    
   3.3250000000000002       0.923860073       1.37585604      0.868920088    
   3.3375000000000004       0.922790051       1.37317002      0.872230053    
   3.3500000000000001       0.922210217       1.37022197      0.875600100    
   3.3625000000000003       0.921680212       1.36720204      0.878970146    
   3.3750000000000000       0.921470165       1.36409402      0.882330179    
   3.3875000000000002       0.921559811       1.36083996      0.885709763    
   3.4000000000000004       0.921739817       1.35746002      0.889009714    
   3.4125000000000001       0.922259808       1.35394001      0.892359734    
   3.4250000000000003       0.922839880       1.35042799      0.895599842    
   3.4375000000000000       0.923749924       1.34696996      0.898869753    
   3.4500000000000002       0.924729824       1.34341395      0.902109861    
   3.4625000000000004       0.925900221       1.33981204      0.905260086    
   3.4750000000000001       0.927180052       1.33634603      0.908410072    
   3.4875000000000003       0.928539991       1.33294201      0.911439896    
   3.5000000000000000       0.930029869       1.32952404      0.914449930    
   3.5125000000000002       0.931650162       1.32609403      0.917390108    
   3.5250000000000004       0.933310032       1.32269597      0.920300007    
   3.5375000000000001       0.935110092       1.31939805      0.923160315    
   3.5500000000000003       0.936939955       1.31609595      0.925959826    
   3.5625000000000000       0.938830137       1.31290603      0.928719997    
   3.5750000000000002       0.940720320       1.30983996      0.931380272    
   3.5875000000000004       0.942699909       1.30678403      0.934039831    
   3.6000000000000001       0.944629908       1.30370200      0.936589956    
   3.6125000000000003       0.946599960       1.30090201      0.939120054    
   3.6250000000000000       0.948539972       1.29808998      0.941540003    
   3.6375000000000002       0.950500011       1.29528606      0.943979979    
   3.6500000000000004       0.952439785       1.29251802      0.946319818    
   3.6625000000000001       0.954360247       1.28986001      0.948630333    
   3.6750000000000003       0.956279993       1.28713405      0.950870037    
   3.6875000000000000       0.958159924       1.28469396      0.953069925    
   3.7000000000000002       0.960040092       1.28224194      0.955240250    
   3.7125000000000004       0.961879969       1.27975595      0.957340002    
   3.7250000000000001       0.963730097       1.27750397      0.959420204    
   3.7375000000000003       0.965489864       1.27525401      0.961419821    
   3.7500000000000000       0.967289925       1.27295995      0.963379860    
   3.7625000000000002       0.969010115       1.27092397      0.965330124    
   3.7750000000000004       0.970750093       1.26885605      0.967200279    
   3.7875000000000001       0.972420216       1.26676595      0.969060183    
   3.8000000000000003       0.974109888       1.26487398      0.970849752    
   3.8125000000000000       0.975729704       1.26295602      0.972599745    
   3.8250000000000002       0.977370262       1.26095796      0.974340200    
   3.8375000000000004       0.978910208       1.25917006      0.976040125    
   3.8500000000000001       0.980509996       1.25726604      0.977689981    
   3.8625000000000003       0.981999874       1.25560796      0.979320049    
   3.8750000000000000       0.983499765       1.25394201      0.980879784    
   3.8875000000000002       0.984950066       1.25225401      0.982450008    
   3.9000000000000004       0.986399889       1.25074399      0.983929873    
   3.9125000000000001       0.987820148       1.24916005      0.985430241    
   3.9250000000000003       0.989209890       1.24766600      0.986840010    
   3.9375000000000000       0.990570307       1.24625003      0.988290310    
   3.9500000000000002       0.991919994       1.24474800      0.989679813    
   3.9625000000000004       0.993220091       1.24346399      0.991070032    
   3.9750000000000001       0.994509697       1.24212003      0.992389679    
   3.9875000000000003       0.995769978       1.24079800      0.993720055    
   4.0000000000000000       0.997040033       1.23960996      0.995000124    
   4.0125000000000002       0.998250246       1.23833597      0.996270180    
   4.0250000000000004       0.999459743       1.23720002      0.997499704    
   4.0375000000000005        1.00061989       1.23607004      0.998709917    
   4.0499999999999998        1.00178981       1.23485994      0.999889851    
   4.0625000000000000        1.00289989       1.23385799       1.00106001    
   4.0750000000000002        1.00398993       1.23272002       1.00216007    
   4.0875000000000004        1.00512004       1.23170996       1.00332999    
   4.1000000000000005        1.00619006       1.23068595       1.00441003    
   4.1124999999999998        1.00727987       1.22962403       1.00552988    
   4.1250000000000000        1.00829983       1.22869802       1.00657988    
   4.1375000000000002        1.00933981       1.22761405       1.00766993    
   4.1500000000000004        1.01033974       1.22677004       1.00869989    
   4.1625000000000005        1.01132011       1.22583401       1.00973034    
   4.1749999999999998        1.01228023       1.22502601       1.01073027    
   4.1875000000000000        1.01324010       1.22418404       1.01170993    
   4.2000000000000002        1.01419997       1.22335005       1.01270008    
   4.2125000000000004        1.01510978       1.22260404       1.01363993    
   4.2250000000000005        1.01601028       1.22172201       1.01456022    
   4.2374999999999998        1.01690006       1.22106600       1.01548004    
   4.2500000000000000        1.01778984       1.22028399       1.01639986    
   4.2625000000000002        1.01863027       1.21958196       1.01727033    
   4.2750000000000004        1.01946998       1.21887398       1.01814008    
   4.2875000000000005        1.02029991       1.21814203       1.01900983    
   4.2999999999999998        1.02112007       1.21753597       1.01986027    
   4.3125000000000000        1.02191997       1.21679604       1.02068996    
   4.3250000000000002        1.02269983       1.21622801       1.02149987    
   4.3375000000000004        1.02348995       1.21558201       1.02233005    
   4.3500000000000005        1.02424979       1.21498799       1.02310991    
   4.3624999999999998        1.02500010       1.21440804       1.02390003    
   4.3750000000000000        1.02574992       1.21377397       1.02467990    
   4.3875000000000002        1.02649021       1.21328604       1.02546000    
   4.4000000000000004        1.02721977       1.21265602       1.02621984    
   4.4125000000000005        1.02790999       1.21219802       1.02696013    
   4.4249999999999998        1.02862978       1.21164000       1.02770996    
   4.4375000000000000        1.02931023       1.21115994       1.02844000    
   4.4500000000000002        1.02999973       1.21067202       1.02916002    
   4.4625000000000004        1.03067017       1.21014404       1.02986002    
   4.4750000000000005        1.03135014       1.20973396       1.03058004    
   4.4874999999999998        1.03200006       1.20919800       1.03127003    
   4.5000000000000000        1.03264999       1.20882797       1.03195000    
   4.5125000000000002        1.03328991       1.20835805       1.03262997    
   4.5250000000000004        1.03391981       1.20796204       1.03329992    
   4.5375000000000005        1.03453016       1.20755994       1.03396034    
   4.5499999999999998        1.03513002       1.20711601       1.03458977    
   4.5625000000000000        1.03575993       1.20678997       1.03526020    
   4.5750000000000002        1.03635025       1.20632005       1.03587008    
   4.5875000000000004        1.03693962       1.20604599       1.03649998    
   4.6000000000000005        1.03750992       1.20561802       1.03709984    
   4.6124999999999998        1.03811026       1.20533204       1.03773022    
   4.6250000000000000        1.03865957       1.20495796       1.03831959    
   4.6375000000000002        1.03921986       1.20463598       1.03890991    
   4.6500000000000004        1.03977013       1.20431602       1.03949022    
   4.6625000000000005        1.04033041       1.20394003       1.04007006    
   4.6749999999999998        1.04086971       1.20369399       1.04062986    
   4.6875000000000000        1.04139996       1.20328605       1.04119015    
   4.7000000000000002        1.04193020       1.20308006       1.04174995    
   4.7125000000000004        1.04243994       1.20270205       1.04227972    
   4.7250000000000005        1.04297972       1.20248997       1.04284000    
   4.7374999999999998        1.04347992       1.20215201       1.04336023    
   4.7500000000000000        1.04399014       1.20192802       1.04387999    
   4.7625000000000002        1.04447985       1.20163405       1.04439974    
   4.7750000000000004        1.04498005       1.20138800       1.04491997    
   4.7875000000000005        1.04548025       1.20114601       1.04543018    
   4.8000000000000007        1.04594994       1.20086801       1.04591036    
   4.8125000000000000        1.04643965       1.20067406       1.04641962    
   4.8250000000000002        1.04688978       1.20036197       1.04687977    
   4.8375000000000004        1.04737997       1.20020998       1.04737997    
   4.8500000000000005        1.04783010       1.19989002       1.04782009    
   4.8625000000000007        1.04830980       1.19975805       1.04830980    
   4.8750000000000000        1.04872990       1.19947803       1.04872990    
   4.8875000000000002        1.04921007       1.19931197       1.04921007    
   4.9000000000000004        1.04964018       1.19907796       1.04964018    
   4.9125000000000005        1.05008984       1.19888794       1.05008984    
   4.9250000000000007        1.05050993       1.19870198       1.05050993    
   4.9375000000000000        1.05095005       1.19847000       1.05095005    
   4.9500000000000002        1.05137014       1.19833398       1.05137014    
   4.9625000000000004        1.05178022       1.19806600       1.05178022    
   4.9750000000000005        1.05219984       1.19795799       1.05219984    
   4.9875000000000007        1.05257988       1.19768000       1.05257988    
   5.0000000000000000        1.05297995       1.19760597       1.05297995    
   5.0125000000000002        1.05335999       1.19736600       1.05335999    
   5.0250000000000004        1.05375004       1.19724000       1.05375004    
   5.0375000000000005        1.05411005       1.19707203       1.05411005    
   5.0500000000000007        1.05449009       1.19692600       1.05449009    
   5.0625000000000000        1.05486012       1.19677198       1.05486012    
   5.0750000000000002        1.05521965       1.19661200       1.05521965    
   5.0875000000000004        1.05558014       1.19649601       1.05558014    
   5.1000000000000005        1.05592012       1.19632602       1.05592012    
   5.1125000000000007        1.05627012       1.19624805       1.05627012    
   5.1250000000000000        1.05658960       1.19604802       1.05658960    
   5.1375000000000002        1.05693007       1.19600594       1.05693007    
   5.1500000000000004        1.05725002       1.19579196       1.05725002    
   5.1625000000000005        1.05759001       1.19577396       1.05759001    
   5.1750000000000007        1.05790997       1.19559598       1.05790997    
   5.1875000000000000        1.05821991       1.19554198       1.05821991    
   5.2000000000000002        1.05852985       1.19540000       1.05852985    
   5.2125000000000004        1.05883026       1.19531405       1.05883026    
   5.2250000000000005        1.05913973       1.19520795       1.05913973    
   5.2375000000000007        1.05943012       1.19508803       1.05943012    
   5.2500000000000000        1.05974007       1.19501603       1.05974007    
   5.2625000000000002        1.06001997       1.19486403       1.06001997    
   5.2750000000000004        1.06032991       1.19482601       1.06032991    
   5.2875000000000005        1.06059980       1.19464195       1.06059980    
   5.3000000000000007        1.06089020       1.19463599       1.06089020    
   5.3125000000000000        1.06116009       1.19447803       1.06116009    
   5.3250000000000002        1.06143999       1.19444597       1.06143999    
   5.3375000000000004        1.06171989       1.19431996       1.06171989    
   5.3500000000000005        1.06198025       1.19425595       1.06198025    
   5.3625000000000007        1.06225967       1.19415998       1.06225967    
   5.3750000000000000        1.06252003       1.19406199       1.06252003    
   5.3875000000000002        1.06279039       1.19399595       1.06279039    
   5.4000000000000004        1.06301975       1.19386196       1.06301975    
   5.4125000000000005        1.06330013       1.19382799       1.06330013    
   5.4250000000000007        1.06351995       1.19366205       1.06351995    
   5.4375000000000000        1.06379986       1.19366002       1.06379986    
   5.4500000000000002        1.06404018       1.19348598       1.06404018    
   5.4625000000000004        1.06429005       1.19349003       1.06429005    
   5.4750000000000005        1.06452990       1.19334602       1.06452990    
   5.4875000000000007        1.06478024       1.19331598       1.06478024    
   5.5000000000000000        1.06502008       1.19320202       1.06502008    
   5.5125000000000002        1.06525993       1.19313598       1.06525993    
   5.5250000000000004        1.06551027       1.19305205       1.06551027    
   5.5375000000000005        1.06573963       1.19295204       1.06573963    
   5.5500000000000007        1.06597996       1.19289804       1.06597996    
   5.5625000000000000        1.06620026       1.19275999       1.06620026    
   5.5750000000000002        1.06645012       1.19273400       1.06645012    
   5.5875000000000004        1.06666994       1.19255602       1.06666994    
   5.6000000000000005        1.06690979       1.19255996       1.06690979    
   5.6125000000000007        1.06715012       1.19240201       1.06715012    
   5.6250000000000000        1.06734991       1.19237399       1.06734991    
   5.6375000000000002        1.06759024       1.19224405       1.06759024    
   5.6500000000000004        1.06781960       1.19218004       1.06781960    
   5.6625000000000005        1.06805992       1.19207799       1.06805992    
   5.6750000000000007        1.06826019       1.19197595       1.06826019    
   5.6875000000000000        1.06851006       1.19190395       1.06851006    
   5.7000000000000002        1.06871033       1.19176805       1.06871033    
   5.7125000000000004        1.06895018       1.19172394       1.06895018    
   5.7250000000000005        1.06918001       1.19155002       1.06918001    
   5.7375000000000007        1.06941986       1.19154000       1.06941986    
   5.7500000000000000        1.06964970       1.19135201       1.06964970    
   5.7625000000000002        1.06987000       1.19134605       1.06987000    
   5.7750000000000004        1.07011986       1.19118798       1.07011986    
   5.7875000000000005        1.07033014       1.19114602       1.07033014    
   5.8000000000000007        1.07058001       1.19101596       1.07058001    
   5.8125000000000000        1.07080984       1.19094002       1.07080984    
   5.8250000000000002        1.07104015       1.19083798       1.07104015    
   5.8375000000000004        1.07126999       1.19072402       1.07126999    
   5.8500000000000005        1.07150984       1.19064999       1.07150984    
   5.8625000000000007        1.07175970       1.19049597       1.07175970    
   5.8750000000000000        1.07199001       1.19044805       1.07199001    
   5.8875000000000002        1.07224989       1.19025397       1.07224989    
   5.9000000000000004        1.07247972       1.19023395       1.07247972    
   5.9125000000000005        1.07273960       1.19004798       1.07273960    
   5.9250000000000007        1.07298994       1.19000196       1.07298994    
   5.9375000000000000        1.07325029       1.18983996       1.07325029    
   5.9500000000000002        1.07351017       1.18975604       1.07351017    
   5.9625000000000004        1.07377005       1.18962002       1.07377005    
   5.9750000000000005        1.07404995       1.18949401       1.07404995    
   5.9875000000000007        1.07430983       1.18938196       1.07430983    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-05_Chi-10.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.62973201      0.895394027       1.62973201    
   2.5000000000000001E-002   1.62814808      0.892867982       1.62814808    
   3.7500000000000006E-002   1.62240100      0.891254008       1.62240100    
   5.0000000000000003E-002   1.61177492      0.890245974       1.61177492    
   6.2500000000000000E-002   1.59852099      0.889549971       1.59852099    
   7.5000000000000011E-002   1.58483398      0.889065981       1.58483398    
   8.7500000000000008E-002   1.57176805      0.888697982       1.57176805    
  0.10000000000000001        1.55958796      0.888404012       1.55958796    
  0.11250000000000000        1.54820991      0.888153970       1.54820991    
  0.12500000000000000        1.53757703      0.887943983       1.53757703    
  0.13750000000000001        1.52753496      0.887766004       1.52753496    
  0.15000000000000002        1.51798296      0.887629986       1.51798296    
  0.16250000000000001        1.50885606      0.887441993       1.50885606    
  0.17500000000000002        1.50003409      0.887250006       1.50003409    
  0.18750000000000000        1.49151599      0.887229979       1.49151599    
  0.20000000000000001        1.48323500      0.887160003       1.48323500    
  0.21250000000000002        1.47518003      0.887148023       1.47518003    
  0.22500000000000001        1.46727705      0.887052000       1.46727705    
  0.23750000000000002        1.45954800      0.886940002       1.45954800    
  0.25000000000000000        1.45194399      0.886919975       1.45194399    
  0.26250000000000001        1.44447601      0.886968017       1.44447601    
  0.27500000000000002        1.43710303      0.887066007       1.43710303    
  0.28750000000000003        1.42984593      0.887094021       1.42984593    
  0.30000000000000004        1.42267191      0.887009978       1.42267191    
  0.31250000000000000        1.41556895      0.886976004       1.41556895    
  0.32500000000000001        1.40855300      0.886817992       1.40855300    
  0.33750000000000002        1.40161896      0.886788011       1.40161896    
  0.35000000000000003        1.39477110      0.886730015       1.39477110    
  0.36250000000000004        1.38799095      0.886722028       1.38799095    
  0.37500000000000000        1.38130593      0.886713982       1.38130593    
  0.38750000000000001        1.37469792      0.886792004       1.37469792    
  0.40000000000000002        1.36817098      0.886759996       1.36817098    
  0.41250000000000003        1.36176002      0.886677980       1.36176002    
  0.42500000000000004        1.35554600      0.886538029       1.35544407    
  0.43750000000000000        1.35009396      0.886550009       1.34922898    
  0.45000000000000001        1.34535098      0.886752009       1.34313691    
  0.46250000000000002        1.34119952      0.887091994       1.33717692    
  0.47500000000000003        1.33747852      0.887458026       1.33134067    
  0.48750000000000004        1.33417058      0.888073981       1.32567048    
  0.50000000000000000        1.33117616      0.888931990       1.32014287    
  0.51250000000000007        1.32841909      0.889981985       1.31478012    
  0.52500000000000002        1.32594967      0.891254008       1.30957198    
  0.53749999999999998        1.32356608      0.892193973       1.30455887    
  0.55000000000000004        1.32149696      0.893104017       1.29971445    
  0.56250000000000000        1.31942117      0.894068003       1.29505527    
  0.57500000000000007        1.31751323      0.895313978       1.29057097    
  0.58750000000000002        1.31577528      0.896402001       1.28627503    
  0.60000000000000009        1.31403697      0.897467971       1.28215098    
  0.61250000000000004        1.31231391      0.898699999       1.27819800    
  0.62500000000000000        1.31087697      0.899959981       1.27443099    
  0.63750000000000007        1.30941904      0.901145995       1.27079606    
  0.65000000000000002        1.30799806      0.902266026       1.26735103    
  0.66250000000000009        1.30658698      0.903298020       1.26403201    
  0.67500000000000004        1.30518305      0.904281974       1.26085496    
  0.68750000000000000        1.30398500      0.905197978       1.25783396    
  0.70000000000000007        1.30278492      0.906109989       1.25491500    
  0.71250000000000002        1.30160594      0.907158017       1.25214398    
  0.72500000000000009        1.30048501      0.908146024       1.24948597    
  0.73750000000000004        1.29933095      0.909062028       1.24693394    
  0.75000000000000000        1.29823601      0.909941971       1.24448299    
  0.76250000000000007        1.29706204      0.910781980       1.24213302    
  0.77500000000000002        1.29602003      0.911589980       1.23988509    
  0.78750000000000009        1.29500496      0.912320018       1.23770499    
  0.80000000000000004        1.29406202      0.913066030       1.23560798    
  0.81250000000000000        1.29317904      0.913742006       1.23359704    
  0.82500000000000007        1.29225612      0.914412022       1.23164511    
  0.83750000000000002        1.29132998      0.915036023       1.22976804    
  0.85000000000000009        1.29046106      0.915552020       1.22795999    
  0.86250000000000004        1.28955495      0.915112019       1.22620094    
  0.87500000000000000        1.28869402      0.916281998       1.22451496    
  0.88750000000000007        1.28781104      0.915228009       1.22287500    
  0.90000000000000002        1.28695297      0.916794002       1.22126901    
  0.91250000000000009        1.28607798      0.917128026       1.21975493    
  0.92500000000000004        1.28525603      0.915484011       1.21824706    
  0.93750000000000000        1.28440094      0.916926026       1.21680701    
  0.95000000000000007        1.28359997      0.917555988       1.21541595    
  0.96250000000000002        1.28276896      0.916194022       1.21407199    
  0.97500000000000009        1.28201103      0.916505992       1.21277595    
  0.98750000000000004        1.28116202      0.915862024       1.21149504    
   1.0000000000000000        1.28046608      0.917060018       1.21025205    
   1.0125000000000000        1.27974510      0.918713987       1.20905113    
   1.0250000000000001        1.27907014      0.916768014       1.20786309    
   1.0375000000000001        1.27832794      0.917303979       1.20672894    
   1.0500000000000000        1.27765596      0.917904019       1.20561600    
   1.0625000000000000        1.27697098      0.916531980       1.20453191    
   1.0750000000000000        1.27630103      0.917325974       1.20347810    
   1.0875000000000001        1.27561903      0.917526007       1.20244205    
   1.1000000000000001        1.27507496      0.916796029       1.20144999    
   1.1125000000000000        1.27435398      0.919463992       1.20045602    
   1.1250000000000000        1.27377093      0.919260025       1.19949698    
   1.1375000000000000        1.27326703      0.917180002       1.19856608    
   1.1500000000000001        1.27259898      0.916827977       1.19764495    
   1.1625000000000001        1.27206492      0.917411983       1.19675994    
   1.1750000000000000        1.27143383      0.916374028       1.19588292    
   1.1875000000000000        1.27091205      0.918313980       1.19503903    
   1.2000000000000002        1.27031708      0.917937994       1.19420004    
   1.2125000000000001        1.26986396      0.916234016       1.19338393    
   1.2250000000000001        1.26922297      0.918402016       1.19257987    
   1.2375000000000000        1.26868701      0.917783976       1.19179416    
   1.2500000000000000        1.26819003      0.915416002       1.19104004    
   1.2625000000000002        1.26767206      0.918251991       1.19029999    
   1.2750000000000001        1.26713085      0.918649971       1.18954992    
   1.2875000000000001        1.26669097      0.915910006       1.18881989    
   1.3000000000000000        1.26615810      0.918025970       1.18808007    
   1.3125000000000000        1.26566195      0.918154001       1.18738008    
   1.3250000000000002        1.26516104      0.915660024       1.18665004    
   1.3375000000000001        1.26470995      0.916836023       1.18592989    
   1.3500000000000001        1.26415992      0.918323994       1.18522990    
   1.3625000000000000        1.26372004      0.917397976       1.18453014    
   1.3750000000000000        1.26319003      0.915189981       1.18384004    
   1.3875000000000002        1.26278996      0.917958021       1.18316996    
   1.4000000000000001        1.26242995      0.917331994       1.18246996    
   1.4125000000000001        1.26197994      0.915780008       1.18182993    
   1.4250000000000000        1.26155007      0.917653978       1.18117011    
   1.4375000000000000        1.26113009      0.916320026       1.18056011    
   1.4500000000000002        1.26074004      0.917111993       1.17993009    
   1.4625000000000001        1.26030004      0.917038023       1.17932999    
   1.4750000000000001        1.25995004      0.916401982       1.17873001    
   1.4875000000000000        1.25940990      0.918749988       1.17814994    
   1.5000000000000000        1.25906992      0.916823983       1.17755985    
   1.5125000000000002        1.25863993      0.916697979       1.17700994    
   1.5250000000000001        1.25817013      0.918807983       1.17645013    
   1.5375000000000001        1.25773013      0.917508006       1.17590010    
   1.5500000000000000        1.25740004      0.915946007       1.17534006    
   1.5625000000000000        1.25696003      0.918687999       1.17482996    
   1.5750000000000002        1.25660002      0.917967975       1.17427993    
   1.5875000000000001        1.25621998      0.915726006       1.17376995    
   1.6000000000000001        1.25580990      0.918179989       1.17324996    
   1.6125000000000000        1.25540006      0.917267978       1.17272007    
   1.6250000000000000        1.25509012      0.916935980       1.17222011    
   1.6375000000000002        1.25462997      0.917100012       1.17167997    
   1.6500000000000001        1.25422990      0.915305972       1.17115998    
   1.6625000000000001        1.25382006      0.917966008       1.17063010    
   1.6750000000000000        1.25346005      0.918009996       1.17008007    
   1.6875000000000000        1.25311995      0.914572001       1.16953993    
   1.7000000000000002        1.25259006      0.918107986       1.16899014    
   1.7125000000000001        1.25222003      0.918211997       1.16842997    
   1.7250000000000001        1.25176990      0.915643990       1.16787994    
   1.7375000000000000        1.25129998      0.917548001       1.16733003    
   1.7500000000000000        1.25087011      0.918641984       1.16676009    
   1.7625000000000002        1.25045002      0.915390015       1.16617000    
   1.7750000000000001        1.25010002      0.917234004       1.16558003    
   1.7875000000000001        1.24974012      0.916361988       1.16497004    
   1.8000000000000000        1.24935007      0.917219996       1.16436017    
   1.8125000000000000        1.24878013      0.918735981       1.16374016    
   1.8250000000000002        1.24834013      0.915409982       1.16310012    
   1.8375000000000001        1.24781001      0.916495979       1.16245008    
   1.8500000000000001        1.24724996      0.918587983       1.16178000    
   1.8625000000000000        1.24679005      0.915679991       1.16107011    
   1.8750000000000000        1.24626994      0.916469991       1.16035986    
   1.8875000000000002        1.24576998      0.918429971       1.15959990    
   1.9000000000000001        1.24511993      0.915947974       1.15879989    
   1.9125000000000001        1.24443007      0.915661991       1.15801013    
   1.9250000000000000        1.24355996      0.918937981       1.15715992    
   1.9375000000000000        1.24292004      0.916930020       1.15628004    
   1.9500000000000002        1.24213004      0.915286005       1.15537000    
   1.9625000000000001        1.24132991      0.918335974       1.15442002    
   1.9750000000000001        1.24058008      0.917281985       1.15340006    
   1.9875000000000000        1.23966014      0.914753973       1.15236008    
   2.0000000000000000        1.23869014      0.918025970       1.15127003    
   2.0125000000000002        1.23754001      0.917634010       1.15011001    
   2.0249999999999999        1.23663998      0.914168000       1.14889002    
   2.0375000000000001        1.23525000      0.918641984       1.14762998    
   2.0500000000000003        1.23418009      0.918775976       1.14627004    
   2.0625000000000000        1.23301005      0.914789975       1.14487004    
   2.0750000000000002        1.23162997      0.918316007       1.14342999    
   2.0874999999999999        1.23018003      0.918994009       1.14189005    
   2.1000000000000001        1.22877002      0.915646017       1.14029002    
   2.1125000000000003        1.22713017      0.917276025       1.13865018    
   2.1250000000000000        1.22566009      0.918839991       1.13691020    
   2.1375000000000002        1.22409999      0.915210009       1.13510013    
   2.1499999999999999        1.22224998      0.916863978       1.13321996    
   2.1625000000000001        1.22041988      0.918636024       1.13125992    
   2.1750000000000003        1.21868992      0.915174007       1.12923002    
   2.1875000000000000        1.21658993      0.916498005       1.12714005    
   2.2000000000000002        1.21457005      0.918796003       1.12495995    
   2.2124999999999999        1.21275997      0.915691972       1.12268996    
   2.2250000000000001        1.21068001      0.916887999       1.12036014    
   2.2375000000000003        1.20831013      0.919435978       1.11793995    
   2.2500000000000000        1.20624995      0.917346001       1.11542988    
   2.2625000000000002        1.20391989      0.915732026       1.11287999    
   2.2749999999999999        1.20137000      0.919629991       1.11023998    
   2.2875000000000001        1.19906998      0.918263972       1.10751009    
   2.3000000000000003        1.19670987      0.915211976       1.10470986    
   2.3125000000000000        1.19379997      0.918944001       1.10186005    
   2.3250000000000002        1.19122005      0.919067979       1.09890985    
   2.3374999999999999        1.18863010      0.914681971       1.09593010    
   2.3500000000000001        1.18564010      0.920065999       1.09284997    
   2.3625000000000003        1.18291998      0.928381979       1.08971000    
   2.3750000000000000        1.18002009      0.936644018       1.08649993    
   2.3875000000000002        1.17709994      0.944841981       1.08325005    
   2.4000000000000004        1.17416000      0.952871978       1.07990003    
   2.4125000000000001        1.17100000      0.961156011       1.07650995    
   2.4250000000000003        1.16788983      0.969044030       1.07305002    
   2.4375000000000000        1.16480994      0.977230012       1.06953001    
   2.4500000000000002        1.16157007      0.985285997       1.06595993    
   2.4625000000000004        1.15801978      0.993027985       1.06232977    
   2.4750000000000001        1.15490985       1.00095606       1.05864000    
   2.4875000000000003        1.15167999       1.00855601       1.05497003    
   2.5000000000000000        1.14809012       1.01619399       1.05120015    
   2.5125000000000002        1.14464998       1.02369595       1.04743004    
   2.5250000000000004        1.14127994       1.03094196       1.04362988    
   2.5375000000000001        1.13714981       1.03845000       1.03981996    
   2.5500000000000003        1.13353992       1.04575002       1.03590989    
   2.5625000000000000        1.12984014       1.05271399       1.03204012    
   2.5750000000000002        1.12580013       1.05987597       1.02816010    
   2.5875000000000004        1.12188005       1.06677198       1.02420998    
   2.6000000000000001        1.11807013       1.07364202       1.02030993    
   2.6125000000000003        1.11390996       1.08055198       1.01638007    
   2.6250000000000000        1.10968995       1.08719599       1.01241994    
   2.6375000000000002        1.10569000       1.09382606       1.00846982    
   2.6500000000000004        1.10139990       1.10055995       1.00453997    
   2.6625000000000001        1.09709001       1.10715997       1.00058985    
   2.6750000000000003        1.09280014       1.11372197      0.996600151    
   2.6875000000000000        1.08825994       1.12032199      0.992699862    
   2.7000000000000002        1.08376980       1.12675798      0.988729954    
   2.7125000000000004        1.07927012       1.13328803      0.984719992    
   2.7250000000000001        1.07472014       1.13999403      0.980770111    
   2.7375000000000003        1.06989002       1.14638805      0.976850033    
   2.7500000000000000        1.06527996       1.15288401      0.972870111    
   2.7625000000000002        1.06070018       1.15950000      0.968950033    
   2.7750000000000004        1.05609989       1.16606605      0.965049982    
   2.7875000000000001        1.05133009       1.17270803      0.961189985    
   2.8000000000000003        1.04621005       1.17937601      0.957390070    
   2.8125000000000000        1.04141998       1.18622005      0.953649998    
   2.8250000000000002        1.03675985       1.19301796      0.949800014    
   2.8375000000000004        1.03200984       1.19978404      0.946009874    
   2.8500000000000001        1.02744007       1.20652401      0.942310095    
   2.8625000000000003        1.02260017       1.21324396      0.938790083    
   2.8750000000000000        1.01759005       1.21981800      0.935339928    
   2.8875000000000002        1.01213002       1.22621799      0.932070017    
   2.9000000000000004        1.00760007       1.23251402      0.928879976    
   2.9125000000000001        1.00257993       1.23864996      0.925699949    
   2.9250000000000003       0.997590065       1.24466801      0.922559977    
   2.9375000000000000       0.992609978       1.25045002      0.919430017    
   2.9500000000000002       0.988590002       1.25616801      0.916229963    
   2.9625000000000004       0.984920025       1.26172805      0.913009882    
   2.9750000000000001       0.982059956       1.26718795      0.909810066    
   2.9875000000000003       0.979670048       1.27244401      0.906650066    
   3.0000000000000000       0.980930090       1.27754605      0.903420210    
   3.0125000000000002       0.988620043       1.28267801      0.900189877    
   3.0250000000000004       0.995010138       1.28789997      0.896910191    
   3.0375000000000001       0.999009848       1.29335403      0.893759727    
   3.0500000000000003        1.00272989       1.29913306      0.890499830    
   3.0625000000000000        1.00257015       1.30490601      0.887530327    
   3.0750000000000002        1.00353003       1.31079805      0.884870052    
   3.0875000000000004        1.00244975       1.31690001      0.882629871    
   3.1000000000000001       0.999330044       1.32303596      0.880840063    
   3.1125000000000003       0.994990110       1.32918203      0.879490137    
   3.1250000000000000       0.989919901       1.33526802      0.878520012    
   3.1375000000000002       0.984619856       1.34095204      0.877979994    
   3.1500000000000004       0.978769779       1.34633601      0.877759933    
   3.1625000000000001       0.973110199       1.35119998      0.877990246    
   3.1750000000000003       0.967580080       1.35558403      0.878300190    
   3.1875000000000000       0.962179899       1.35924399      0.878909826    
   3.2000000000000002       0.957199812       1.36222994      0.879789829    
   3.2125000000000004       0.952510118       1.36468804      0.880630016    
   3.2250000000000001       0.948529959       1.36638606      0.881850004    
   3.2375000000000003       0.944949865       1.36745203      0.882929802    
   3.2500000000000000       0.941660166       1.36792195      0.884330034    
   3.2625000000000002       0.938709974       1.36805606      0.885550022    
   3.2750000000000004       0.936150074       1.36767602      0.887160063    
   3.2875000000000001       0.934039831       1.36687195      0.888459921    
   3.3000000000000003       0.932239771       1.36566198      0.890169859    
   3.3125000000000000       0.930630207       1.36414194      0.891560078    
   3.3250000000000002       0.929600239       1.36237001      0.893330097    
   3.3375000000000004       0.928620100       1.36045802      0.894790173    
   3.3500000000000001       0.927910089       1.35834801      0.896559954    
   3.3625000000000003       0.927579880       1.35599196      0.898079872    
   3.3750000000000000       0.927309990       1.35343003      0.899849892    
   3.3875000000000002       0.927489996       1.35075605      0.901399851    
   3.4000000000000004       0.927649975       1.34816504      0.903159857    
   3.4125000000000001       0.928159952       1.34546602      0.904689789    
   3.4250000000000003       0.928679705       1.34266901      0.906419754    
   3.4375000000000000       0.929479837       1.33981395      0.907949686    
   3.4500000000000002       0.930320263       1.33704805      0.909650087    
   3.4625000000000004       0.931390047       1.33433795      0.911160231    
   3.4750000000000001       0.932490110       1.33157206      0.912770033    
   3.4875000000000003       0.933730125       1.32879996      0.914289951    
   3.5000000000000000       0.935009956       1.32601798      0.915879965    
   3.5125000000000002       0.936369896       1.32334006      0.917349815    
   3.5250000000000004       0.937790155       1.32050598      0.918890238    
   3.5375000000000001       0.939239979       1.31775606      0.920340061    
   3.5500000000000003       0.940759897       1.31522703      0.921799898    
   3.5625000000000000       0.942279816       1.31265795      0.923269749    
   3.5750000000000002       0.943800211       1.31004202      0.924700022    
   3.5875000000000004       0.945349932       1.30754602      0.926130056    
   3.6000000000000001       0.946900129       1.30514598      0.927540302    
   3.6125000000000003       0.948440075       1.30272198      0.928940058    
   3.6250000000000000       0.949900150       1.30033195      0.930280209    
   3.6375000000000002       0.951430082       1.29812205      0.931669950    
   3.6500000000000004       0.952920198       1.29587603      0.933010101    
   3.6625000000000001       0.954409838       1.29353201      0.934350014    
   3.6750000000000003       0.955850124       1.29138601      0.935670137    
   3.6875000000000000       0.957290173       1.28907800      0.936950207    
   3.7000000000000002       0.958749771       1.28695405      0.938239813    
   3.7125000000000004       0.960139990       1.28497195      0.939499855    
   3.7250000000000001       0.961490154       1.28290403      0.940740108    
   3.7375000000000003       0.962850094       1.28093004      0.942000151    
   3.7500000000000000       0.964180231       1.27903402      0.943210125    
   3.7625000000000002       0.965550184       1.27708399      0.944450140    
   3.7750000000000004       0.966860294       1.27528000      0.945650101    
   3.7875000000000001       0.968170166       1.27350605      0.946870089    
   3.8000000000000003       0.969410181       1.27164400      0.948030233    
   3.8125000000000000       0.970640182       1.27002907      0.949190140    
   3.8250000000000002       0.971820116       1.26834202      0.950330019    
   3.8375000000000004       0.973049879       1.26665199      0.951499939    
   3.8500000000000001       0.974249840       1.26514804      0.952649832    
   3.8625000000000003       0.975450277       1.26350403      0.953800201    
   3.8750000000000000       0.976590157       1.26194692      0.954910040    
   3.8875000000000002       0.977759838       1.26039803      0.956049919    
   3.9000000000000004       0.978830338       1.25871599      0.957130194    
   3.9125000000000001       0.979939938       1.25732005      0.958250046    
   3.9250000000000003       0.980969906       1.25584996      0.959329844    
   3.9375000000000000       0.982069969       1.25449002      0.960450172    
   3.9500000000000002       0.983129740       1.25314999      0.961539745    
   3.9625000000000004       0.984200001       1.25173604      0.962640047    
   3.9750000000000001       0.985229731       1.25051403      0.963729858    
   3.9875000000000003       0.986239910       1.24919200      0.964779854    
   4.0000000000000000       0.987210035       1.24794197      0.965850115    
   4.0125000000000002       0.988200188       1.24674404      0.966910124    
   4.0250000000000004       0.989149809       1.24546194      0.967989922    
   4.0375000000000005       0.990109921       1.24438405      0.969039917    
   4.0499999999999998       0.991020203       1.24318004      0.970120192    
   4.0625000000000000       0.991970301       1.24211597      0.971190214    
   4.0750000000000002       0.992859840       1.24102604      0.972239733    
   4.0875000000000004       0.993789911       1.23990798      0.973279953    
   4.1000000000000005       0.994659901       1.23892605      0.974329948    
   4.1124999999999998       0.995589972       1.23786402      0.975389957    
   4.1250000000000000       0.996439934       1.23692799      0.976449966    
   4.1375000000000002       0.997299910       1.23594999      0.977459908    
   4.1500000000000004       0.998130083       1.23496604      0.978519917    
   4.1625000000000005       0.998990059       1.23407602      0.979550123    
   4.1749999999999998       0.999789953       1.23305404      0.980599880    
   4.1875000000000000        1.00058985       1.23221004      0.981600046    
   4.2000000000000002        1.00138998       1.23122203      0.982649803    
   4.2125000000000004        1.00216985       1.23040998      0.983659744    
   4.2250000000000005        1.00293970       1.22947598      0.984689713    
   4.2374999999999998        1.00369024       1.22861004      0.985700130    
   4.2500000000000000        1.00446010       1.22770000      0.986720085    
   4.2625000000000002        1.00523996       1.22684801      0.987750053    
   4.2750000000000004        1.00594997       1.22615397      0.988729954    
   4.2875000000000005        1.00670028       1.22534204      0.989750147    
   4.2999999999999998        1.00741005       1.22464395      0.990750074    
   4.3125000000000000        1.00815988       1.22391605      0.991750002    
   4.3250000000000002        1.00882983       1.22317398      0.992729902    
   4.3375000000000004        1.00954008       1.22251797      0.993730068    
   4.3500000000000005        1.01022005       1.22175395      0.994729996    
   4.3624999999999998        1.01089978       1.22117603      0.995709896    
   4.3750000000000000        1.01155019       1.22044003      0.996680021    
   4.3875000000000002        1.01219988       1.21985400      0.997649670    
   4.4000000000000004        1.01287031       1.21920395      0.998640060    
   4.4125000000000005        1.01349974       1.21858394      0.999579906    
   4.4249999999999998        1.01415014       1.21799493       1.00053024    
   4.4375000000000000        1.01480007       1.21734798       1.00148010    
   4.4500000000000002        1.01545000       1.21684802       1.00241995    
   4.4625000000000004        1.01606989       1.21619797       1.00335979    
   4.4750000000000005        1.01667976       1.21572602       1.00426960    
   4.4874999999999998        1.01731014       1.21515405       1.00523996    
   4.5000000000000000        1.01789999       1.21465802       1.00612974    
   4.5125000000000002        1.01849985       1.21414399       1.00707006    
   4.5250000000000004        1.01908016       1.21361804       1.00795031    
   4.5375000000000005        1.01968002       1.21317804       1.00890017    
   4.5499999999999998        1.02023029       1.21262205       1.00974989    
   4.5625000000000000        1.02080965       1.21223795       1.01067972    
   4.5750000000000002        1.02138996       1.21170604       1.01152992    
   4.5875000000000004        1.02197027       1.21134198       1.01244020    
   4.6000000000000005        1.02254009       1.21086395       1.01327991    
   4.6124999999999998        1.02310991       1.21046603       1.01417017    
   4.6250000000000000        1.02368975       1.21005595       1.01501989    
   4.6375000000000002        1.02423000       1.20962000       1.01589012    
   4.6500000000000004        1.02480030       1.20926201       1.01672029    
   4.6625000000000005        1.02531004       1.20879996       1.01757002    
   4.6749999999999998        1.02586985       1.20850599       1.01839018    
   4.6875000000000000        1.02638006       1.20805395       1.01922035    
   4.7000000000000002        1.02690983       1.20777404       1.02002001    
   4.7125000000000004        1.02744007       1.20738399       1.02084017    
   4.7250000000000005        1.02799034       1.20707202       1.02163029    
   4.7374999999999998        1.02851963       1.20673001       1.02244997    
   4.7500000000000000        1.02905989       1.20638800       1.02321005    
   4.7625000000000002        1.02957010       1.20609999       1.02401018    
   4.7750000000000004        1.03008032       1.20571804       1.02476025    
   4.7875000000000005        1.03060007       1.20547402       1.02554989    
   4.8000000000000007        1.03109980       1.20505595       1.02627993    
   4.8125000000000000        1.03162003       1.20485997       1.02707005    
   4.8250000000000002        1.03210974       1.20448601       1.02776957    
   4.8375000000000004        1.03263998       1.20425606       1.02853012    
   4.8500000000000005        1.03315020       1.20394003       1.02924013    
   4.8625000000000007        1.03365040       1.20368505       1.02998018    
   4.8750000000000000        1.03415966       1.20339108       1.03067970    
   4.8875000000000002        1.03464985       1.20309997       1.03140020    
   4.9000000000000004        1.03515005       1.20285797       1.03210020    
   4.9125000000000005        1.03563023       1.20256400       1.03278017    
   4.9250000000000007        1.03614998       1.20235395       1.03347969    
   4.9375000000000000        1.03664017       1.20203710       1.03415012    
   4.9500000000000002        1.03715038       1.20184708       1.03484011    
   4.9625000000000004        1.03763962       1.20150805       1.03550959    
   4.9750000000000005        1.03811979       1.20136797       1.03615999    
   4.9875000000000007        1.03859997       1.20106292       1.03680992    
   5.0000000000000000        1.03910017       1.20089698       1.03745031    
   5.0125000000000002        1.03959990       1.20063996       1.03808975    
   5.0250000000000004        1.04008007       1.20044196       1.03871012    
   5.0375000000000005        1.04057026       1.20022500       1.03935003    
   5.0500000000000007        1.04103041       1.19999599       1.03994036    
   5.0625000000000000        1.04152966       1.19982398       1.04055977    
   5.0750000000000002        1.04200983       1.19955599       1.04114008    
   5.0875000000000004        1.04250002       1.19942796       1.04174995    
   5.1000000000000005        1.04296017       1.19911695       1.04231024    
   5.1125000000000007        1.04345989       1.19904196       1.04292011    
   5.1250000000000000        1.04394007       1.19876599       1.04346991    
   5.1375000000000002        1.04443026       1.19866002       1.04405022    
   5.1500000000000004        1.04490995       1.19840205       1.04460001    
   5.1625000000000005        1.04540014       1.19828796       1.04515982    
   5.1750000000000007        1.04588032       1.19805396       1.04569006    
   5.1875000000000000        1.04637003       1.19790900       1.04624033    
   5.2000000000000002        1.04686975       1.19772100       1.04677010    
   5.2125000000000004        1.04733992       1.19749904       1.04727983    
   5.2250000000000005        1.04785013       1.19737601       1.04781008    
   5.2375000000000007        1.04832983       1.19712710       1.04831982    
   5.2500000000000000        1.04882002       1.19701004       1.04882002    
   5.2625000000000002        1.04932022       1.19676995       1.04932022    
   5.2750000000000004        1.04981995       1.19668603       1.04981995    
   5.2875000000000005        1.05031013       1.19655597       1.05031013    
   5.3000000000000007        1.05077028       1.19638002       1.05077028    
   5.3125000000000000        1.05124998       1.19628501       1.05124998    
   5.3250000000000002        1.05170965       1.19607198       1.05170965    
   5.3375000000000004        1.05218983       1.19601297       1.05218983    
   5.3500000000000005        1.05261993       1.19577503       1.05261993    
   5.3625000000000007        1.05309010       1.19574308       1.05309010    
   5.3750000000000000        1.05351019       1.19553995       1.05351019    
   5.3875000000000002        1.05397034       1.19547200       1.05397034    
   5.4000000000000004        1.05438995       1.19530594       1.05438995    
   5.4125000000000005        1.05483007       1.19520199       1.05483007    
   5.4250000000000007        1.05525017       1.19507003       1.05525017    
   5.4375000000000000        1.05566978       1.19493198       1.05566978    
   5.4500000000000002        1.05608988       1.19483602       1.05608988    
   5.4625000000000004        1.05649042       1.19465995       1.05649042    
   5.4750000000000005        1.05690002       1.19459999       1.05690002    
   5.4875000000000007        1.05730009       1.19439006       1.05730009    
   5.5000000000000000        1.05769968       1.19436395       1.05769968    
   5.5125000000000002        1.05808020       1.19418001       1.05808020    
   5.5250000000000004        1.05848026       1.19412804       1.05848026    
   5.5375000000000005        1.05885983       1.19397604       1.05885983    
   5.5500000000000007        1.05924988       1.19388402       1.05924988    
   5.5625000000000000        1.05962992       1.19376397       1.05962992    
   5.5750000000000002        1.05998993       1.19363689       1.05998993    
   5.5875000000000004        1.06037045       1.19354796       1.06037045    
   5.6000000000000005        1.06073999       1.19338405       1.06073999    
   5.6125000000000007        1.06112003       1.19332600       1.06112003    
   5.6250000000000000        1.06146002       1.19312501       1.06146002    
   5.6375000000000002        1.06184006       1.19309604       1.06184006    
   5.6500000000000004        1.06219006       1.19288707       1.06219006    
   5.6625000000000005        1.06256008       1.19285202       1.06256008    
   5.6750000000000007        1.06291008       1.19267201       1.06291008    
   5.6875000000000000        1.06327009       1.19259906       1.06327009    
   5.7000000000000002        1.06363010       1.19244909       1.06363010    
   5.7125000000000004        1.06397009       1.19233704       1.06397009    
   5.7250000000000005        1.06433010       1.19221699       1.06433010    
   5.7375000000000007        1.06465960       1.19206405       1.06465960    
   5.7500000000000000        1.06502008       1.19197500       1.06502008    
   5.7625000000000002        1.06536007       1.19178104       1.06536007    
   5.7750000000000004        1.06571007       1.19172096       1.06571007    
   5.7875000000000005        1.06604004       1.19149709       1.06604004    
   5.8000000000000007        1.06639004       1.19145894       1.06639004    
   5.8125000000000000        1.06674004       1.19126499       1.06674004    
   5.8250000000000002        1.06708002       1.19118905       1.06708002    
   5.8375000000000004        1.06744003       1.19102907       1.06744003    
   5.8500000000000005        1.06777000       1.19091499       1.06777000    
   5.8625000000000007        1.06813002       1.19078708       1.06813002    
   5.8750000000000000        1.06845999       1.19063306       1.06845999    
   5.8875000000000002        1.06882000       1.19053602       1.06882000    
   5.9000000000000004        1.06918001       1.19034600       1.06918001    
   5.9125000000000005        1.06953001       1.19027901       1.06953001    
   5.9250000000000007        1.06990004       1.19004607       1.06990004    
   5.9375000000000000        1.07025003       1.19001007       1.07025003    
   5.9500000000000002        1.07063007       1.18978596       1.07063007    
   5.9625000000000004        1.07098007       1.18972206       1.07098007    
   5.9750000000000005        1.07136011       1.18952394       1.07136011    
   5.9875000000000007        1.07172012       1.18941402       1.07172012    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-05_Chi-2.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.63013291      0.895197988       1.63013291    
   2.5000000000000001E-002   1.62961900      0.892319977       1.62961900    
   3.7500000000000006E-002   1.62450194      0.890392005       1.62450194    
   5.0000000000000003E-002   1.61390710      0.889144003       1.61390710    
   6.2500000000000000E-002   1.60034001      0.888325989       1.60034001    
   7.5000000000000011E-002   1.58621800      0.887769997       1.58621800    
   8.7500000000000008E-002   1.57278800      0.887368023       1.57278800    
  0.10000000000000001        1.56032097      0.887102008       1.56032097    
  0.11250000000000000        1.54873002      0.886846006       1.54873002    
  0.12500000000000000        1.53795791      0.886662006       1.53795791    
  0.13750000000000001        1.52783108      0.886456013       1.52783108    
  0.15000000000000002        1.51823497      0.886301994       1.51823497    
  0.16250000000000001        1.50910103      0.886183977       1.50910103    
  0.17500000000000002        1.50029302      0.886005998       1.50029302    
  0.18750000000000000        1.49180400      0.885789990       1.49180400    
  0.20000000000000001        1.48356390      0.885623991       1.48356390    
  0.21250000000000002        1.47555208      0.885670006       1.47555208    
  0.22500000000000001        1.46771407      0.885688007       1.46771407    
  0.23750000000000002        1.46001399      0.885580003       1.46001399    
  0.25000000000000000        1.45245790      0.885456026       1.45245790    
  0.26250000000000001        1.44503200      0.885360003       1.44503200    
  0.27500000000000002        1.43768907      0.885317981       1.43768907    
  0.28750000000000003        1.43046093      0.885402024       1.43046093    
  0.30000000000000004        1.42331409      0.885295987       1.42331409    
  0.31250000000000000        1.41623402      0.885241985       1.41623402    
  0.32500000000000001        1.40921998      0.885049999       1.40921998    
  0.33750000000000002        1.40229106      0.884967983       1.40229106    
  0.35000000000000003        1.39542389      0.884938002       1.39542389    
  0.36250000000000004        1.38862801      0.884625971       1.38862801    
  0.37500000000000000        1.38190103      0.885065973       1.38190103    
  0.38750000000000001        1.37524402      0.885294020       1.37524402    
  0.40000000000000002        1.36866200      0.885417998       1.36866200    
  0.41250000000000003        1.36219501      0.885420024       1.36217809    
  0.42500000000000004        1.35631394      0.885263979       1.35578191    
  0.43750000000000000        1.35118699      0.885010004       1.34949207    
  0.45000000000000001        1.34668195      0.885327995       1.34331691    
  0.46250000000000002        1.34263492      0.885475993       1.33724630    
  0.47500000000000003        1.33901083      0.885728002       1.33130205    
  0.48750000000000004        1.33581686      0.885753989       1.32552958    
  0.50000000000000000        1.33291304      0.886179984       1.31987739    
  0.51250000000000007        1.33020878      0.887534022       1.31439233    
  0.52500000000000002        1.32776833      0.888808012       1.30908275    
  0.53749999999999998        1.32544434      0.890172005       1.30393839    
  0.55000000000000004        1.32336211      0.891484022       1.29897368    
  0.56250000000000000        1.32127011      0.892517984       1.29419744    
  0.57500000000000007        1.31936419      0.893482029       1.28958976    
  0.58750000000000002        1.31761169      0.894627988       1.28518200    
  0.60000000000000009        1.31584215      0.895716012       1.28094196    
  0.61250000000000004        1.31411803      0.896749973       1.27689898    
  0.62500000000000000        1.31259894      0.898006022       1.27301002    
  0.63750000000000007        1.31110907      0.899233997       1.26930702    
  0.65000000000000002        1.30965006      0.900344014       1.26578104    
  0.66250000000000009        1.30819201      0.901394010       1.26239002    
  0.67500000000000004        1.30673897      0.902459979       1.25914598    
  0.68750000000000000        1.30542397      0.903433979       1.25606394    
  0.70000000000000007        1.30418301      0.904385984       1.25310302    
  0.71250000000000002        1.30298305      0.905366004       1.25029802    
  0.72500000000000009        1.30179596      0.906307995       1.24759197    
  0.73750000000000004        1.30060697      0.907212019       1.24500394    
  0.75000000000000000        1.29946995      0.908083975       1.24253106    
  0.76250000000000007        1.29824901      0.908915997       1.24015594    
  0.77500000000000002        1.29715395      0.909690022       1.23787999    
  0.78750000000000009        1.29600799      0.910471976       1.23569894    
  0.80000000000000004        1.29502201      0.911207974       1.23360705    
  0.81250000000000000        1.29401398      0.911873996       1.23157799    
  0.82500000000000007        1.29308701      0.912554026       1.22964609    
  0.83750000000000002        1.29213393      0.913183987       1.22777891    
  0.85000000000000009        1.29120493      0.913797975       1.22597194    
  0.86250000000000004        1.29026902      0.914372027       1.22423196    
  0.87500000000000000        1.28937793      0.914947987       1.22257304    
  0.88750000000000007        1.28836405      0.915408015       1.22093499    
  0.90000000000000002        1.28750205      0.915517986       1.21935797    
  0.91250000000000009        1.28663707      0.915607989       1.21783805    
  0.92500000000000004        1.28574502      0.915067971       1.21634412    
  0.93750000000000000        1.28487802      0.916517973       1.21491694    
  0.95000000000000007        1.28403497      0.915804029       1.21351099    
  0.96250000000000002        1.28311110      0.916706026       1.21214902    
  0.97500000000000009        1.28227401      0.917396009       1.21083593    
  0.98750000000000004        1.28143096      0.915238023       1.20955300    
   1.0000000000000000        1.28065395      0.917016029       1.20830703    
   1.0125000000000000        1.27993596      0.917847991       1.20710993    
   1.0250000000000001        1.27924693      0.915507972       1.20593691    
   1.0375000000000001        1.27858591      0.916935980       1.20481992    
   1.0500000000000000        1.27787697      0.917634010       1.20370388    
   1.0625000000000000        1.27726102      0.915499985       1.20264900    
   1.0750000000000000        1.27654099      0.917775989       1.20159698    
   1.0875000000000001        1.27592707      0.917162001       1.20058799    
   1.1000000000000001        1.27526498      0.915907979       1.19960093    
   1.1125000000000000        1.27455890      0.916848004       1.19863594    
   1.1250000000000000        1.27391100      0.917277992       1.19770312    
   1.1375000000000000        1.27326894      0.916328013       1.19677997    
   1.1500000000000001        1.27264118      0.916750014       1.19588804    
   1.1625000000000001        1.27204204      0.916577995       1.19503713    
   1.1750000000000000        1.27145290      0.916468024       1.19419098    
   1.1875000000000000        1.27080894      0.918447971       1.19336987    
   1.2000000000000002        1.27025807      0.917818010       1.19257402    
   1.2125000000000001        1.26967788      0.915817976       1.19178391    
   1.2250000000000001        1.26908183      0.918110013       1.19102883    
   1.2375000000000000        1.26847410      0.917985976       1.19025898    
   1.2500000000000000        1.26794791      0.915776014       1.18952203    
   1.2625000000000002        1.26745486      0.918456018       1.18876994    
   1.2750000000000001        1.26682508      0.918785989       1.18805003    
   1.2875000000000001        1.26634908      0.916095972       1.18731999    
   1.3000000000000000        1.26577187      0.917559981       1.18659997    
   1.3125000000000000        1.26527011      0.916243970       1.18590009    
   1.3250000000000002        1.26476002      0.917396009       1.18521011    
   1.3375000000000001        1.26434004      0.915766001       1.18449998    
   1.3500000000000001        1.26379991      0.918187976       1.18381000    
   1.3625000000000000        1.26333010      0.918972015       1.18312013    
   1.3750000000000000        1.26291013      0.915820003       1.18247008    
   1.3875000000000002        1.26244998      0.917919993       1.18180001    
   1.4000000000000001        1.26198006      0.919471979       1.18116999    
   1.4125000000000001        1.26158988      0.916473985       1.18052995    
   1.4250000000000000        1.26098990      0.918197989       1.17989993    
   1.4375000000000000        1.26060009      0.918052018       1.17930007    
   1.4500000000000002        1.26021004      0.915210009       1.17869008    
   1.4625000000000001        1.25975001      0.918338001       1.17811000    
   1.4750000000000001        1.25941992      0.916306019       1.17751992    
   1.4875000000000000        1.25896990      0.917253971       1.17694998    
   1.5000000000000000        1.25854993      0.918381989       1.17636991    
   1.5125000000000002        1.25811005      0.916176021       1.17581010    
   1.5250000000000001        1.25771010      0.916796029       1.17524004    
   1.5375000000000001        1.25721002      0.918066025       1.17470002    
   1.5500000000000000        1.25682998      0.916281998       1.17413998    
   1.5625000000000000        1.25634992      0.916814029       1.17360997    
   1.5750000000000002        1.25591993      0.917912006       1.17306995    
   1.5875000000000001        1.25546992      0.916531980       1.17253995    
   1.6000000000000001        1.25513005      0.916765988       1.17200005    
   1.6125000000000000        1.25474000      0.916996002       1.17147005    
   1.6250000000000000        1.25442004      0.916278005       1.17094004    
   1.6375000000000002        1.25392997      0.918537974       1.17041993    
   1.6500000000000001        1.25356996      0.918172002       1.16988993    
   1.6625000000000001        1.25313008      0.915448010       1.16937006    
   1.6750000000000000        1.25272000      0.918110013       1.16883004    
   1.6875000000000000        1.25229990      0.917952001       1.16830993    
   1.7000000000000002        1.25187004      0.914852023       1.16777015    
   1.7125000000000001        1.25142002      0.917743981       1.16725004    
   1.7250000000000001        1.25111985      0.917670012       1.16668987    
   1.7375000000000000        1.25071001      0.915943980       1.16613996    
   1.7500000000000000        1.25026989      0.917850018       1.16557992    
   1.7625000000000002        1.24986994      0.916935980       1.16500998    
   1.7750000000000001        1.24934006      0.915784001       1.16444004    
   1.7875000000000001        1.24881005      0.917092025       1.16386008    
   1.8000000000000000        1.24838984      0.917568028       1.16325986    
   1.8125000000000000        1.24781990      0.915802002       1.16264987    
   1.8250000000000002        1.24744010      0.916945994       1.16203010    
   1.8375000000000001        1.24698007      0.915416002       1.16138005    
   1.8500000000000001        1.24647999      0.917563975       1.16073000    
   1.8625000000000000        1.24587011      0.918031991       1.16003013    
   1.8750000000000000        1.24527991      0.914762020       1.15934992    
   1.8875000000000002        1.24457002      0.917262018       1.15859997    
   1.9000000000000001        1.24397993      0.916202009       1.15783000    
   1.9125000000000001        1.24333990      0.916833997       1.15702987    
   1.9250000000000000        1.24272001      0.918406010       1.15618002    
   1.9375000000000000        1.24212003      0.916274011       1.15530014    
   1.9500000000000002        1.24125016      0.916257977       1.15439010    
   1.9625000000000001        1.24040008      0.918677986       1.15342999    
   1.9750000000000001        1.23949993      0.916877985       1.15239990    
   1.9875000000000000        1.23860002      0.916530013       1.15135992    
   2.0000000000000000        1.23765993      0.918515980       1.15023994    
   2.0125000000000002        1.23668003      0.917240024       1.14907002    
   2.0249999999999999        1.23574007      0.915795982       1.14786017    
   2.0375000000000001        1.23451006      0.918287992       1.14659011    
   2.0500000000000003        1.23329997      0.917930007       1.14523995    
   2.0625000000000000        1.23199999      0.915946007       1.14383996    
   2.0750000000000002        1.23062015      0.918376029       1.14236999    
   2.0874999999999999        1.22926986      0.918042004       1.14081979    
   2.1000000000000001        1.22787011      0.915287971       1.13923001    
   2.1125000000000003        1.22633994      0.918060005       1.13756990    
   2.1250000000000000        1.22477996      0.918757975       1.13582993    
   2.1375000000000002        1.22329009      0.915412009       1.13399005    
   2.1499999999999999        1.22153997      0.918416023       1.13212013    
   2.1625000000000001        1.21970010      0.919629991       1.13015008    
   2.1750000000000003        1.21808004      0.916206002       1.12811995    
   2.1875000000000000        1.21610999      0.917833984       1.12602997    
   2.2000000000000002        1.21408010      0.919694006       1.12384009    
   2.2124999999999999        1.21223998      0.916732013       1.12156987    
   2.2250000000000001        1.21000004      0.917262018       1.11924005    
   2.2375000000000003        1.20779991      0.919780016       1.11682987    
   2.2500000000000000        1.20570993      0.917988002       1.11433005    
   2.2625000000000002        1.20334005      0.917119980       1.11175990    
   2.2749999999999999        1.20069003      0.919398010       1.10912013    
   2.2875000000000001        1.19842005      0.918536007       1.10636997    
   2.3000000000000003        1.19604993      0.916527987       1.10353994    
   2.3125000000000000        1.19321012      0.919467986       1.10064006    
   2.3250000000000002        1.19076991      0.919691980       1.09764004    
   2.3374999999999999        1.18799996      0.917670012       1.09458995    
   2.3500000000000001        1.18500996      0.920769989       1.09143996    
   2.3625000000000003        1.18193984      0.929171979       1.08821988    
   2.3750000000000000        1.17914009      0.937557995       1.08492017    
   2.3875000000000002        1.17579985      0.945886016       1.08156991    
   2.4000000000000004        1.17288017      0.954169989       1.07807016    
   2.4125000000000001        1.16997004      0.962571979       1.07447004    
   2.4250000000000003        1.16677999      0.970633984       1.07078981    
   2.4375000000000000        1.16355014      0.979052007       1.06707001    
   2.4500000000000002        1.16015005      0.987209976       1.06328011    
   2.4625000000000004        1.15669990      0.995230019       1.05938005    
   2.4750000000000001        1.15324998       1.00338805       1.05538011    
   2.4875000000000003        1.14954019       1.01124799       1.05135012    
   2.5000000000000000        1.14597011       1.01919603       1.04723001    
   2.5125000000000002        1.14227009       1.02695405       1.04309011    
   2.5250000000000004        1.13834000       1.03454006       1.03886008    
   2.5375000000000001        1.13485003       1.04233599       1.03451991    
   2.5500000000000003        1.13121009       1.04991198       1.03014994    
   2.5625000000000000        1.12720013       1.05718994       1.02581000    
   2.5750000000000002        1.12301993       1.06474400       1.02138996    
   2.5875000000000004        1.11894011       1.07211006       1.01688004    
   2.6000000000000001        1.11494017       1.07924199       1.01236010    
   2.6125000000000003        1.11059999       1.08650398       1.00780988    
   2.6250000000000000        1.10620999       1.09359205       1.00321007    
   2.6375000000000002        1.10204983       1.10052001      0.998559952    
   2.6500000000000004        1.09765005       1.10759604      0.993890047    
   2.6625000000000001        1.09317994       1.11446595      0.989180088    
   2.6750000000000003        1.08885002       1.12125003      0.984440088    
   2.6875000000000000        1.08434010       1.12818396      0.979680061    
   2.7000000000000002        1.07989001       1.13497806      0.974869967    
   2.7125000000000004        1.07522988       1.14165795      0.970059872    
   2.7250000000000001        1.07075000       1.14846003      0.965209961    
   2.7375000000000003        1.06630993       1.15514398      0.960279942    
   2.7500000000000000        1.06180000       1.16172397      0.955380201    
   2.7625000000000002        1.05727005       1.16844201      0.950459957    
   2.7750000000000004        1.05277991       1.17521405      0.945529938    
   2.7875000000000001        1.04801989       1.18188798      0.940710068    
   2.8000000000000003        1.04334021       1.18849194      0.935970068    
   2.8125000000000000        1.03823996       1.19530797      0.931299925    
   2.8250000000000002        1.03344011       1.20211995      0.926580191    
   2.8375000000000004        1.02888012       1.20880604      0.921900034    
   2.8500000000000001        1.02410007       1.21551394      0.917360067    
   2.8625000000000003        1.01921010       1.22212601      0.912830114    
   2.8750000000000000        1.01425004       1.22871602      0.908400059    
   2.8875000000000002        1.00905991       1.23528802      0.904180050    
   2.9000000000000004        1.00410986       1.24168205      0.900009871    
   2.9125000000000001       0.999660015       1.24783802      0.895869970    
   2.9250000000000003       0.995270014       1.25381994      0.891860008    
   2.9375000000000000       0.990669966       1.25962603      0.887959957    
   2.9500000000000002       0.986239910       1.26532197      0.884150028    
   2.9625000000000004       0.982579947       1.27084601      0.880470037    
   2.9750000000000001       0.979140043       1.27627802      0.876859903    
   2.9875000000000003       0.976819992       1.28154600      0.873399973    
   3.0000000000000000       0.975450039       1.28671002      0.870009899    
   3.0125000000000002       0.983439922       1.29180598      0.866739988    
   3.0250000000000004       0.991469860       1.29706001      0.863579988    
   3.0375000000000001       0.997040033       1.30247796      0.860460043    
   3.0500000000000003        1.00025988       1.30799401      0.857729912    
   3.0625000000000000        1.00392985       1.31370401      0.855099916    
   3.0750000000000002        1.00421023       1.31945002      0.852720261    
   3.0875000000000004        1.00266004       1.32543004      0.850820065    
   3.1000000000000001        1.00010014       1.33156598      0.849280119    
   3.1125000000000003       0.996489763       1.33761799      0.848449707    
   3.1250000000000000       0.991429806       1.34359396      0.848019838    
   3.1375000000000002       0.985699892       1.34946799      0.848079920    
   3.1500000000000004       0.979519844       1.35487401      0.848619699    
   3.1625000000000001       0.973310232       1.35998404      0.849410295    
   3.1750000000000003       0.967190266       1.36437595      0.850620270    
   3.1875000000000000       0.961410284       1.36805201      0.852140188    
   3.2000000000000002       0.955940247       1.37118995      0.853820324    
   3.2125000000000004       0.950989723       1.37352395      0.855839729    
   3.2250000000000001       0.946449995       1.37510002      0.858029842    
   3.2375000000000003       0.942360163       1.37613797      0.860300064    
   3.2500000000000000       0.938849926       1.37657595      0.862809896    
   3.2625000000000002       0.935850143       1.37639594      0.865329981    
   3.2750000000000004       0.933159828       1.37566805      0.868009806    
   3.2875000000000001       0.930690050       1.37444997      0.870750189    
   3.3000000000000003       0.928759813       1.37289202      0.873579979    
   3.3125000000000000       0.927259684       1.37106204      0.876429796    
   3.3250000000000002       0.925920010       1.36889803      0.879320145    
   3.3375000000000004       0.924910069       1.36647606      0.882299900    
   3.3500000000000001       0.924319983       1.36381197      0.885179996    
   3.3625000000000003       0.923770189       1.36096394      0.888180256    
   3.3750000000000000       0.923700094       1.35799599      0.891090155    
   3.3875000000000002       0.923759937       1.35503399      0.894029856    
   3.4000000000000004       0.923949718       1.35185802      0.896819830    
   3.4125000000000001       0.924470186       1.34858406      0.899720192    
   3.4250000000000003       0.925100088       1.34529603      0.902559996    
   3.4375000000000000       0.925909758       1.34209204      0.905329704    
   3.4500000000000002       0.926920176       1.33882999      0.908120155    
   3.4625000000000004       0.927949905       1.33553398      0.910749912    
   3.4750000000000001       0.929250002       1.33221805      0.913419962    
   3.4875000000000003       0.930650234       1.32907403      0.915950298    
   3.5000000000000000       0.932109833       1.32595003      0.918499947    
   3.5125000000000002       0.933700085       1.32277000      0.921030045    
   3.5250000000000004       0.935370207       1.31947803      0.923460245    
   3.5375000000000001       0.937130213       1.31653595      0.925840139    
   3.5500000000000003       0.938879728       1.31353199      0.928159714    
   3.5625000000000000       0.940659761       1.31049800      0.930469751    
   3.5750000000000002       0.942479849       1.30766797      0.932659864    
   3.5875000000000004       0.944310188       1.30490005      0.934860229    
   3.6000000000000001       0.946160078       1.30211401      0.936960220    
   3.6125000000000003       0.948009968       1.29941201      0.939090014    
   3.6250000000000000       0.949829817       1.29687595      0.941099882    
   3.6375000000000002       0.951660156       1.29432404      0.943140268    
   3.6500000000000004       0.953429937       1.29168999      0.945060015    
   3.6625000000000001       0.955169678       1.28921199      0.946949720    
   3.6750000000000003       0.956909895       1.28679800      0.948770046    
   3.6875000000000000       0.958590269       1.28445804      0.950600147    
   3.7000000000000002       0.960309982       1.28225601      0.952349901    
   3.7125000000000004       0.961950064       1.28000796      0.954109907    
   3.7250000000000001       0.963610172       1.27783406      0.955810070    
   3.7375000000000003       0.965200186       1.27581203      0.957480192    
   3.7500000000000000       0.966779709       1.27373004      0.959089756    
   3.7625000000000002       0.968309879       1.27175605      0.960659742    
   3.7750000000000004       0.969829798       1.26987600      0.962179899    
   3.7875000000000001       0.971299887       1.26796997      0.963689804    
   3.8000000000000003       0.972770214       1.26615596      0.965160131    
   3.8125000000000000       0.974200249       1.26444399      0.966620207    
   3.8250000000000002       0.975650072       1.26262403      0.968050003    
   3.8375000000000004       0.976999998       1.26094997      0.969439983    
   3.8500000000000001       0.978419781       1.25923800      0.970809698    
   3.8625000000000003       0.979710102       1.25752795      0.972130060    
   3.8750000000000000       0.981029987       1.25601399      0.973409891    
   3.8875000000000002       0.982270241       1.25442398      0.974710226    
   3.9000000000000004       0.983550072       1.25300395      0.975950003    
   3.9125000000000001       0.984770298       1.25156796      0.977220297    
   3.9250000000000003       0.986019850       1.25009799      0.978420019    
   3.9375000000000000       0.987190247       1.24879801      0.979630232    
   3.9500000000000002       0.988409758       1.24740398      0.980839729    
   3.9625000000000004       0.989540100       1.24613595      0.981960058    
   3.9750000000000001       0.990710258       1.24488199      0.983120203    
   3.9875000000000003       0.991769791       1.24356604      0.984199762    
   4.0000000000000000       0.992899895       1.24245203      0.985319853    
   4.0125000000000002       0.993930101       1.24124801      0.986380100    
   4.0250000000000004       0.995020151       1.24012399      0.987470150    
   4.0375000000000005       0.996030092       1.23904800      0.988500118    
   4.0499999999999998       0.997080088       1.23787796      0.989550114    
   4.0625000000000000       0.998069763       1.23692596      0.990549803    
   4.0750000000000002       0.999069691       1.23585796      0.991549730    
   4.0875000000000004        1.00002980       1.23485601      0.992529869    
   4.1000000000000005        1.00098968       1.23391402      0.993499756    
   4.1124999999999998        1.00191975       1.23283994      0.994449854    
   4.1250000000000000        1.00285029       1.23196805      0.995400190    
   4.1375000000000002        1.00375009       1.23096800      0.996330261    
   4.1500000000000004        1.00464010       1.23007596      0.997250080    
   4.1625000000000005        1.00549006       1.22917199      0.998150110    
   4.1749999999999998        1.00637007       1.22820604      0.999059916    
   4.1875000000000000        1.00715995       1.22736001      0.999909878    
   4.2000000000000002        1.00800991       1.22647202       1.00079989    
   4.2125000000000004        1.00881028       1.22575605       1.00165009    
   4.2250000000000005        1.00963998       1.22490001       1.00252008    
   4.2374999999999998        1.01040983       1.22420800       1.00334001    
   4.2500000000000000        1.01120973       1.22343004       1.00418973    
   4.2625000000000002        1.01197004       1.22270799       1.00501013    
   4.2750000000000004        1.01273990       1.22201800       1.00583005    
   4.2875000000000005        1.01346993       1.22124600       1.00662994    
   4.2999999999999998        1.01420021       1.22063601       1.00743008    
   4.3125000000000000        1.01492000       1.21990597       1.00823998    
   4.3250000000000002        1.01561975       1.21931005       1.00900984    
   4.3375000000000004        1.01630998       1.21864796       1.00979996    
   4.3500000000000005        1.01699996       1.21801805       1.01056981    
   4.3624999999999998        1.01769018       1.21744800       1.01135015    
   4.3750000000000000        1.01834989       1.21678197       1.01210999    
   4.3875000000000002        1.01899004       1.21627998       1.01285005    
   4.4000000000000004        1.01966000       1.21563995       1.01361990    
   4.4125000000000005        1.02030039       1.21517205       1.01435995    
   4.4249999999999998        1.02094984       1.21459794       1.01511002    
   4.4375000000000000        1.02156019       1.21408606       1.01583004    
   4.4500000000000002        1.02220964       1.21359205       1.01658010    
   4.4625000000000004        1.02282000       1.21305203       1.01730013    
   4.4750000000000005        1.02342987       1.21261406       1.01801968    
   4.4874999999999998        1.02402020       1.21204996       1.01874018    
   4.5000000000000000        1.02464008       1.21167803       1.01947021    
   4.5125000000000002        1.02521992       1.21117795       1.02017975    
   4.5250000000000004        1.02578020       1.21076202       1.02086020    
   4.5375000000000005        1.02636003       1.21033001       1.02157974    
   4.5499999999999998        1.02691984       1.20988202       1.02227020    
   4.5625000000000000        1.02748013       1.20950603       1.02297020    
   4.5750000000000002        1.02802992       1.20901203       1.02362967    
   4.5875000000000004        1.02860022       1.20870602       1.02432013    
   4.6000000000000005        1.02912998       1.20823801       1.02498007    
   4.6124999999999998        1.02967978       1.20793200       1.02565002    
   4.6250000000000000        1.03021002       1.20752800       1.02629995    
   4.6375000000000002        1.03074026       1.20719194       1.02696037    
   4.6500000000000004        1.03127003       1.20684397       1.02761984    
   4.6625000000000005        1.03175974       1.20647204       1.02824974    
   4.6749999999999998        1.03228998       1.20617795       1.02891016    
   4.6875000000000000        1.03277016       1.20577002       1.02952003    
   4.7000000000000002        1.03327990       1.20553005       1.03015995    
   4.7125000000000004        1.03376007       1.20512402       1.03076982    
   4.7250000000000005        1.03426027       1.20489597       1.03140020    
   4.7374999999999998        1.03474998       1.20454597       1.03199959    
   4.7500000000000000        1.03524971       1.20426798       1.03261995    
   4.7625000000000002        1.03573990       1.20397997       1.03322029    
   4.7750000000000004        1.03622007       1.20366204       1.03382015    
   4.7875000000000005        1.03670979       1.20340598       1.03443003    
   4.8000000000000007        1.03716993       1.20305204       1.03500986    
   4.8125000000000000        1.03763008       1.20285201       1.03560019    
   4.8250000000000002        1.03809023       1.20248997       1.03617001    
   4.8375000000000004        1.03856993       1.20230603       1.03675985    
   4.8500000000000005        1.03902006       1.20193994       1.03731012    
   4.8625000000000007        1.03950024       1.20177400       1.03788996    
   4.8750000000000000        1.03994036       1.20145798       1.03843021    
   4.8875000000000002        1.04040003       1.20127201       1.03899002    
   4.9000000000000004        1.04084015       1.20100403       1.03952980    
   4.9125000000000005        1.04127026       1.20078802       1.04007006    
   4.9250000000000007        1.04171038       1.20056605       1.04060030    
   4.9375000000000000        1.04215002       1.20031798       1.04112005    
   4.9500000000000002        1.04260015       1.20013797       1.04164982    
   4.9625000000000004        1.04300022       1.19985402       1.04214001    
   4.9750000000000005        1.04344034       1.19971395       1.04266024    
   4.9875000000000007        1.04383993       1.19940805       1.04313993    
   5.0000000000000000        1.04427004       1.19930398       1.04364014    
   5.0125000000000002        1.04468012       1.19903195       1.04411983    
   5.0250000000000004        1.04510021       1.19889998       1.04460001    
   5.0375000000000005        1.04550982       1.19867396       1.04506969    
   5.0500000000000007        1.04590988       1.19850004       1.04553986    
   5.0625000000000000        1.04632998       1.19832206       1.04601002    
   5.0750000000000002        1.04673004       1.19812202       1.04646015    
   5.0875000000000004        1.04713964       1.19795203       1.04691982    
   5.1000000000000005        1.04752016       1.19770598       1.04734993    
   5.1125000000000007        1.04795027       1.19761002       1.04781008    
   5.1250000000000000        1.04833031       1.19731796       1.04822016    
   5.1375000000000002        1.04873991       1.19725001       1.04866982    
   5.1500000000000004        1.04912996       1.19701195       1.04907990    
   5.1625000000000005        1.04955006       1.19692004       1.04952002    
   5.1750000000000007        1.04995012       1.19669998       1.04993010    
   5.1875000000000000        1.05035973       1.19658601       1.05034971    
   5.2000000000000002        1.05075979       1.19641399       1.05075979    
   5.2125000000000004        1.05115986       1.19628203       1.05115986    
   5.2250000000000005        1.05156040       1.19614804       1.05156040    
   5.2375000000000007        1.05193996       1.19598401       1.05193996    
   5.2500000000000000        1.05234003       1.19588602       1.05234003    
   5.2625000000000002        1.05271006       1.19568801       1.05271006    
   5.2750000000000004        1.05310011       1.19562995       1.05310011    
   5.2875000000000005        1.05346966       1.19541395       1.05346966    
   5.3000000000000007        1.05384016       1.19537401       1.05384016    
   5.3125000000000000        1.05420017       1.19519401       1.05420017    
   5.3250000000000002        1.05455971       1.19511795       1.05455971    
   5.3375000000000004        1.05492973       1.19497001       1.05492973    
   5.3500000000000005        1.05527020       1.19485998       1.05527020    
   5.3625000000000007        1.05564022       1.19474995       1.05564022    
   5.3750000000000000        1.05595970       1.19460595       1.05595970    
   5.3875000000000002        1.05632019       1.19452596       1.05632019    
   5.4000000000000004        1.05664015       1.19434798       1.05664015    
   5.4125000000000005        1.05699968       1.19430006       1.05699968    
   5.4250000000000007        1.05732012       1.19408798       1.05732012    
   5.4375000000000000        1.05766010       1.19407403       1.05766010    
   5.4500000000000002        1.05798006       1.19388199       1.05798006    
   5.4625000000000004        1.05830002       1.19384205       1.05830002    
   5.4750000000000005        1.05864000       1.19368398       1.05864000    
   5.4875000000000007        1.05894995       1.19360805       1.05894995    
   5.5000000000000000        1.05927992       1.19348001       1.05927992    
   5.5125000000000002        1.05959034       1.19336998       1.05959034    
   5.5250000000000004        1.05991983       1.19327605       1.05991983    
   5.5375000000000005        1.06023026       1.19313204       1.06023026    
   5.5500000000000007        1.06053972       1.19306600       1.06053972    
   5.5625000000000000        1.06084013       1.19288802       1.06084013    
   5.5750000000000002        1.06116009       1.19285595       1.06116009    
   5.5875000000000004        1.06146002       1.19266403       1.06146002    
   5.6000000000000005        1.06175995       1.19263601       1.06175995    
   5.6125000000000007        1.06207991       1.19247794       1.06207991    
   5.6250000000000000        1.06236029       1.19241202       1.06236029    
   5.6375000000000002        1.06267977       1.19228399       1.06267977    
   5.6500000000000004        1.06296015       1.19218397       1.06296015    
   5.6625000000000005        1.06326962       1.19208205       1.06326962    
   5.6750000000000007        1.06355000       1.19194400       1.06355000    
   5.6875000000000000        1.06386995       1.19187403       1.06386995    
   5.7000000000000002        1.06414986       1.19169998       1.06414986    
   5.7125000000000004        1.06444979       1.19166005       1.06444979    
   5.7250000000000005        1.06474018       1.19145000       1.06474018    
   5.7375000000000007        1.06502962       1.19143796       1.06502962    
   5.7500000000000000        1.06533003       1.19124997       1.06533003    
   5.7625000000000002        1.06560993       1.19121206       1.06560993    
   5.7750000000000004        1.06591034       1.19105399       1.06591034    
   5.7875000000000005        1.06618977       1.19098198       1.06618977    
   5.8000000000000007        1.06649971       1.19085002       1.06649971    
   5.8125000000000000        1.06678009       1.19074202       1.06678009    
   5.8250000000000002        1.06707001       1.19063604       1.06707001    
   5.8375000000000004        1.06736994       1.19049001       1.06736994    
   5.8500000000000005        1.06765032       1.19041598       1.06765032    
   5.8625000000000007        1.06795025       1.19023395       1.06795025    
   5.8750000000000000        1.06823969       1.19018805       1.06823969    
   5.8875000000000002        1.06854963       1.18997598       1.06854963    
   5.9000000000000004        1.06880999       1.18994796       1.06880999    
   5.9125000000000005        1.06912994       1.18976605       1.06912994    
   5.9250000000000007        1.06940985       1.18970001       1.06940985    
   5.9375000000000000        1.06970978       1.18954003       1.06970978    
   5.9500000000000002        1.07000971       1.18942797       1.07000971    
   5.9625000000000004        1.07030964       1.18929398       1.07030964    
   5.9750000000000005        1.07061958       1.18913805       1.07061958    
   5.9875000000000007        1.07088041       1.18901598       1.07088041    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-05_Chi-20.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.62929106      0.895615995       1.62929106    
   2.5000000000000001E-002   1.62690091      0.893386006       1.62690091    
   3.7500000000000006E-002   1.62101197      0.891957998       1.62101197    
   5.0000000000000003E-002   1.61075306      0.891022027       1.61075306    
   6.2500000000000000E-002   1.59797800      0.890309989       1.59797800    
   7.5000000000000011E-002   1.58467603      0.889779985       1.58467603    
   8.7500000000000008E-002   1.57186604      0.889365971       1.57186604    
  0.10000000000000001        1.55983806      0.889025986       1.55983806    
  0.11250000000000000        1.54853106      0.888765991       1.54853106    
  0.12500000000000000        1.53792000      0.888559997       1.53792000    
  0.13750000000000001        1.52786994      0.888382018       1.52786994    
  0.15000000000000002        1.51828599      0.888202012       1.51828599    
  0.16250000000000001        1.50912404      0.888022006       1.50912404    
  0.17500000000000002        1.50026107      0.887881994       1.50026107    
  0.18750000000000000        1.49170101      0.887777984       1.49170101    
  0.20000000000000001        1.48338008      0.887673974       1.48338008    
  0.21250000000000002        1.47529197      0.887502015       1.47529197    
  0.22500000000000001        1.46735704      0.887458026       1.46735704    
  0.23750000000000002        1.45959902      0.887481987       1.45959902    
  0.25000000000000000        1.45197999      0.887485981       1.45197999    
  0.26250000000000001        1.44448900      0.887444019       1.44448900    
  0.27500000000000002        1.43710709      0.887390018       1.43710709    
  0.28750000000000003        1.42984092      0.887373984       1.42984092    
  0.30000000000000004        1.42267001      0.887503982       1.42267001    
  0.31250000000000000        1.41557205      0.887525976       1.41557205    
  0.32500000000000001        1.40856397      0.887534022       1.40856397    
  0.33750000000000002        1.40164900      0.887456000       1.40164900    
  0.35000000000000003        1.39480400      0.887376010       1.39480400    
  0.36250000000000004        1.38805807      0.887296021       1.38805807    
  0.37500000000000000        1.38139105      0.887265980       1.38139105    
  0.38750000000000001        1.37481105      0.887315989       1.37481105    
  0.40000000000000002        1.36831403      0.887292027       1.36831403    
  0.41250000000000003        1.36192608      0.887171984       1.36192608    
  0.42500000000000004        1.35565901      0.887117982       1.35565293    
  0.43750000000000000        1.35000896      0.886986017       1.34948397    
  0.45000000000000001        1.34513295      0.886972010       1.34341693    
  0.46250000000000002        1.34089339      0.887171984       1.33751440    
  0.47500000000000003        1.33712411      0.887723982       1.33170807    
  0.48750000000000004        1.33376718      0.888580024       1.32606852    
  0.50000000000000000        1.33073950      0.889519989       1.32058108    
  0.51250000000000007        1.32794785      0.890525997       1.31524694    
  0.52500000000000002        1.32549226      0.891380012       1.31007743    
  0.53749999999999998        1.32308340      0.892364025       1.30509090    
  0.55000000000000004        1.32102537      0.893576026       1.30028141    
  0.56250000000000000        1.31895912      0.894738019       1.29564381    
  0.57500000000000007        1.31705499      0.895946026       1.29118705    
  0.58750000000000002        1.31533468      0.897177994       1.28691506    
  0.60000000000000009        1.31360686      0.898338020       1.28280401    
  0.61250000000000004        1.31190503      0.899618030       1.27887201    
  0.62500000000000000        1.31049204      0.900960028       1.27510798    
  0.63750000000000007        1.30906391      0.902225971       1.27149701    
  0.65000000000000002        1.30764091      0.903370023       1.26803493    
  0.66250000000000009        1.30626595      0.904389977       1.26473796    
  0.67500000000000004        1.30491805      0.905354023       1.26157212    
  0.68750000000000000        1.30372691      0.906224012       1.25854492    
  0.70000000000000007        1.30255008      0.907076001       1.25563908    
  0.71250000000000002        1.30139208      0.908032000       1.25286007    
  0.72500000000000009        1.30029297      0.908999979       1.25020897    
  0.73750000000000004        1.29914892      0.909897983       1.24764895    
  0.75000000000000000        1.29807794      0.910748005       1.24519992    
  0.76250000000000007        1.29692698      0.911574006       1.24284804    
  0.77500000000000002        1.29589498      0.912339985       1.24058008    
  0.78750000000000009        1.29492605      0.913039982       1.23839998    
  0.80000000000000004        1.29398799      0.913766026       1.23629999    
  0.81250000000000000        1.29312706      0.914409995       1.23428607    
  0.82500000000000007        1.29221702      0.915048003       1.23234594    
  0.83750000000000002        1.29127097      0.915564001       1.23045695    
  0.85000000000000009        1.29042792      0.915759981       1.22866297    
  0.86250000000000004        1.28950596      0.915870011       1.22689795    
  0.87500000000000000        1.28865993      0.915144026       1.22520697    
  0.88750000000000007        1.28776503      0.916952014       1.22355294    
  0.90000000000000002        1.28690994      0.917126000       1.22195196    
  0.91250000000000009        1.28607607      0.915610015       1.22042203    
  0.92500000000000004        1.28523600      0.917512000       1.21891999    
  0.93750000000000000        1.28441596      0.916043997       1.21747303    
  0.95000000000000007        1.28362513      0.917674005       1.21607399    
  0.96250000000000002        1.28278303      0.918370008       1.21471310    
  0.97500000000000009        1.28202498      0.915947974       1.21339607    
  0.98750000000000004        1.28130102      0.917364001       1.21213400    
   1.0000000000000000        1.28050399      0.918995976       1.21089196    
   1.0125000000000000        1.27985597      0.917241991       1.20968199    
   1.0250000000000001        1.27912593      0.917028010       1.20849895    
   1.0375000000000001        1.27846205      0.917941988       1.20735407    
   1.0500000000000000        1.27774000      0.917092025       1.20623398    
   1.0625000000000000        1.27718794      0.916652024       1.20514989    
   1.0750000000000000        1.27644300      0.918868005       1.20408201    
   1.0875000000000001        1.27587509      0.917807996       1.20304203    
   1.1000000000000001        1.27521491      0.917162001       1.20204401    
   1.1125000000000000        1.27462697      0.917258024       1.20105600    
   1.1250000000000000        1.27398694      0.916336000       1.20008397    
   1.1375000000000000        1.27341318      0.918843985       1.19915318    
   1.1500000000000001        1.27277398      0.918687999       1.19821405    
   1.1625000000000001        1.27232790      0.916108012       1.19732499    
   1.1750000000000000        1.27166188      0.918757975       1.19643188    
   1.1875000000000000        1.27117109      0.918356001       1.19556510    
   1.2000000000000002        1.27059603      0.916697979       1.19472098    
   1.2125000000000001        1.27001095      0.917843997       1.19387698    
   1.2250000000000001        1.26945686      0.917901993       1.19304395    
   1.2375000000000000        1.26897013      0.915817976       1.19223905    
   1.2500000000000000        1.26845598      0.918111980       1.19144511    
   1.2625000000000002        1.26795506      0.918474019       1.19067097    
   1.2750000000000001        1.26744199      0.915862024       1.18990993    
   1.2875000000000001        1.26700592      0.917475998       1.18914998    
   1.3000000000000000        1.26642787      0.918846011       1.18839991    
   1.3125000000000000        1.26602316      0.916306019       1.18767011    
   1.3250000000000002        1.26548910      0.918417990       1.18695009    
   1.3375000000000001        1.26498997      0.919291973       1.18621004    
   1.3500000000000001        1.26444995      0.916271985       1.18551004    
   1.3625000000000000        1.26401997      0.917877972       1.18480992    
   1.3750000000000000        1.26358998      0.919355989       1.18411994    
   1.3875000000000002        1.26314008      0.916472018       1.18342006    
   1.4000000000000001        1.26267004      0.918295979       1.18274009    
   1.4125000000000001        1.26225007      0.918622017       1.18209004    
   1.4250000000000000        1.26185000      0.915740013       1.18142998    
   1.4375000000000000        1.26142001      0.916891992       1.18080997    
   1.4500000000000002        1.26098990      0.917905986       1.18016994    
   1.4625000000000001        1.26052988      0.915750027       1.17955995    
   1.4750000000000001        1.26012015      0.918139994       1.17894006    
   1.4875000000000000        1.25966012      0.916589975       1.17834008    
   1.5000000000000000        1.25927007      0.916801989       1.17773008    
   1.5125000000000002        1.25870001      0.918241978       1.17715001    
   1.5250000000000001        1.25836003      0.916607976       1.17656004    
   1.5375000000000001        1.25785995      0.917461991       1.17600000    
   1.5500000000000000        1.25752997      0.917732000       1.17541993    
   1.5625000000000000        1.25717986      0.916354001       1.17485988    
   1.5750000000000002        1.25675011      0.916451991       1.17430007    
   1.5875000000000001        1.25636005      0.916338027       1.17374003    
   1.6000000000000001        1.25597000      0.915682018       1.17319000    
   1.6125000000000000        1.25547993      0.918245971       1.17264998    
   1.6250000000000000        1.25507998      0.918081999       1.17210996    
   1.6375000000000002        1.25468016      0.915691972       1.17155015    
   1.6500000000000001        1.25422001      0.917822003       1.17101002    
   1.6625000000000001        1.25391996      0.917093992       1.17044997    
   1.6750000000000000        1.25355995      0.916859984       1.16988993    
   1.6875000000000000        1.25321007      0.917500019       1.16935003    
   1.7000000000000002        1.25279999      0.915582001       1.16877997    
   1.7125000000000001        1.25242007      0.917338014       1.16821015    
   1.7250000000000001        1.25198996      0.916324019       1.16764998    
   1.7375000000000000        1.25152016      0.917541981       1.16709006    
   1.7500000000000000        1.25109994      0.918792009       1.16652000    
   1.7625000000000002        1.25082004      0.915650010       1.16595006    
   1.7750000000000001        1.25041986      0.917361975       1.16535985    
   1.7875000000000001        1.24989998      0.918832004       1.16476989    
   1.8000000000000000        1.24958992      0.915556014       1.16415000    
   1.8125000000000000        1.24899995      0.916851997       1.16354990    
   1.8250000000000002        1.24846995      0.919009984       1.16291988    
   1.8375000000000001        1.24808013      0.915965974       1.16227007    
   1.8500000000000001        1.24758005      0.916758001       1.16161001    
   1.8625000000000000        1.24698007      0.918434024       1.16090012    
   1.8750000000000000        1.24646997      0.915874004       1.16018999    
   1.8875000000000002        1.24593997      0.916130006       1.15945995    
   1.9000000000000001        1.24519992      0.918636024       1.15865993    
   1.9125000000000001        1.24458015      0.916374028       1.15787005    
   1.9250000000000000        1.24380994      0.916010022       1.15702999    
   1.9375000000000000        1.24313998      0.918374002       1.15616000    
   1.9500000000000002        1.24238002      0.917132020       1.15525007    
   1.9625000000000001        1.24155998      0.915603995       1.15430999    
   1.9750000000000001        1.24070001      0.917738020       1.15331006    
   1.9875000000000000        1.23974013      0.917092025       1.15227008    
   2.0000000000000000        1.23882008      0.914340019       1.15119004    
   2.0125000000000002        1.23755002      0.918706000       1.15006995    
   2.0249999999999999        1.23659003      0.918604016       1.14884996    
   2.0375000000000001        1.23555994      0.914427996       1.14760995    
   2.0500000000000003        1.23427010      0.918120027       1.14629006    
   2.0625000000000000        1.23297012      0.918658018       1.14492011    
   2.0750000000000002        1.23175001      0.915264010       1.14347005    
   2.0874999999999999        1.23022008      0.917581975       1.14198995    
   2.1000000000000001        1.22873998      0.918583989       1.14039993    
   2.1125000000000003        1.22733009      0.914982021       1.13878012    
   2.1250000000000000        1.22568011      0.917406023       1.13708019    
   2.1375000000000002        1.22407997      0.918717980       1.13529992    
   2.1499999999999999        1.22241998      0.915225983       1.13343000    
   2.1625000000000001        1.22045994      0.917425990       1.13153005    
   2.1750000000000003        1.21856999      0.919622004       1.12952995    
   2.1875000000000000        1.21685004      0.915953994       1.12744999    
   2.2000000000000002        1.21481013      0.916859984       1.12531996    
   2.2124999999999999        1.21264005      0.919369996       1.12310004    
   2.2250000000000001        1.21071005      0.916314006       1.12077999    
   2.2375000000000003        1.20844007      0.915874004       1.11842012    
   2.2500000000000000        1.20613003      0.919058025       1.11596990    
   2.2625000000000002        1.20388007      0.917227983       1.11345005    
   2.2749999999999999        1.20163989      0.915121973       1.11086988    
   2.2875000000000001        1.19899988      0.918569982       1.10820985    
   2.3000000000000003        1.19657016      0.917858005       1.10544014    
   2.3125000000000000        1.19405985      0.914794028       1.10263991    
   2.3250000000000002        1.19134998      0.918214023       1.09976983    
   2.3374999999999999        1.18856001      0.918244004       1.09683013    
   2.3500000000000001        1.18590999      0.919736028       1.09381008    
   2.3625000000000003        1.18304992      0.928012013       1.09075999    
   2.3750000000000000        1.18011999      0.936208010       1.08762002    
   2.3875000000000002        1.17737007      0.944360018       1.08445001    
   2.4000000000000004        1.17434001      0.952310026       1.08119988    
   2.4125000000000001        1.17135000      0.960539997       1.07790995    
   2.4250000000000003        1.16826987      0.968364000       1.07456994    
   2.4375000000000000        1.16500020      0.976466000       1.07118011    
   2.4500000000000002        1.16197991      0.984394014       1.06770992    
   2.4625000000000004        1.15862012      0.992120028       1.06424999    
   2.4750000000000001        1.15515995      0.999943972       1.06072998    
   2.4875000000000003        1.15200996       1.00745797       1.05717993    
   2.5000000000000000        1.14859009       1.01498604       1.05356002    
   2.5125000000000002        1.14499998       1.02242398       1.04997993    
   2.5250000000000004        1.14160991       1.02958405       1.04632998    
   2.5375000000000001        1.13801003       1.03696597       1.04269004    
   2.5500000000000003        1.13419986       1.04421794       1.03903008    
   2.5625000000000000        1.13033009       1.05105400       1.03533006    
   2.5750000000000002        1.12664986       1.05807805       1.03161979    
   2.5875000000000004        1.12260985       1.06485605       1.02793980    
   2.6000000000000001        1.11860013       1.07163203       1.02420998    
   2.6125000000000003        1.11480999       1.07848597       1.02047992    
   2.6250000000000000        1.11047983       1.08498204       1.01677990    
   2.6375000000000002        1.10612011       1.09157395       1.01304007    
   2.6500000000000004        1.10209990       1.09819901       1.00925994    
   2.6625000000000001        1.09770989       1.10464907       1.00557995    
   2.6750000000000003        1.09328985       1.11124897       1.00182986    
   2.6875000000000000        1.08893013       1.11780202      0.998090029    
   2.7000000000000002        1.08436012       1.12423599      0.994320154    
   2.7125000000000004        1.07967997       1.13080597      0.990589857    
   2.7250000000000001        1.07529998       1.13744807      0.986819983    
   2.7375000000000003        1.07052016       1.14390993      0.983100176    
   2.7500000000000000        1.06586003       1.15044200      0.979360104    
   2.7625000000000002        1.06092978       1.15701902      0.975619793    
   2.7750000000000004        1.05622983       1.16355801      0.971910000    
   2.7875000000000001        1.05155993       1.17018294      0.968299866    
   2.8000000000000003        1.04680991       1.17694902      0.964720011    
   2.8125000000000000        1.04199004       1.18379700      0.961159945    
   2.8250000000000002        1.03710008       1.19053698      0.957489967    
   2.8375000000000004        1.03257990       1.19728303      0.953949928    
   2.8500000000000001        1.02782011       1.20410299      0.950500011    
   2.8625000000000003        1.02279997       1.21082807      0.947170019    
   2.8750000000000000        1.01776004       1.21740007      0.943880081    
   2.8875000000000002        1.01255012       1.22380495      0.940799952    
   2.9000000000000004        1.00802994       1.23009503      0.937719822    
   2.9125000000000001        1.00289989       1.23629904      0.934669971    
   2.9250000000000003       0.997960091       1.24234104      0.931610107    
   2.9375000000000000       0.993109941       1.24820900      0.928509951    
   2.9500000000000002       0.989229918       1.25391102      0.925389767    
   2.9625000000000004       0.985610008       1.25944602      0.922300100    
   2.9750000000000001       0.983240128       1.26490605      0.919210196    
   2.9875000000000003       0.981149912       1.27018404      0.916139841    
   3.0000000000000000       0.983020067       1.27534604      0.913010120    
   3.0125000000000002       0.991039991       1.28053594      0.909819841    
   3.0250000000000004       0.997870207       1.28575706      0.906490326    
   3.0375000000000001        1.00094986       1.29113793      0.903280020    
   3.0500000000000003        1.00485992       1.29692101      0.900089979    
   3.0625000000000000        1.00470972       1.30269909      0.897139788    
   3.0750000000000002        1.00564003       1.30865204      0.894410133    
   3.0875000000000004        1.00424981       1.31473708      0.891999960    
   3.1000000000000001        1.00084996       1.32087803      0.890030146    
   3.1125000000000003       0.996290207       1.32702494      0.888610125    
   3.1250000000000000       0.991160154       1.33315301      0.887470007    
   3.1375000000000002       0.985840082       1.33887196      0.886640072    
   3.1500000000000004       0.980019808       1.34430194      0.886199951    
   3.1625000000000001       0.974270105       1.34917498      0.885960102    
   3.1750000000000003       0.968769789       1.35362899      0.885890007    
   3.1875000000000000       0.963350058       1.35736203      0.886170149    
   3.2000000000000002       0.958349943       1.36041808      0.886379957    
   3.2125000000000004       0.953830004       1.36294603      0.887000084    
   3.2250000000000001       0.949839830       1.36479497      0.887459755    
   3.2375000000000003       0.946210146       1.36597204      0.888260126    
   3.2500000000000000       0.942879677       1.36656797      0.888979673    
   3.2625000000000002       0.939929962       1.36678100      0.889950037    
   3.2750000000000004       0.937529802       1.36653996      0.890899897    
   3.2875000000000001       0.935420036       1.36587799      0.891900063    
   3.3000000000000003       0.933539867       1.36483502      0.893019915    
   3.3125000000000000       0.932040215       1.36347795      0.894080162    
   3.3250000000000002       0.930939913       1.36182904      0.895349979    
   3.3375000000000004       0.929889917       1.36005402      0.896479845    
   3.3500000000000001       0.929290056       1.35809302      0.897800207    
   3.3625000000000003       0.928849936       1.35588598      0.898990154    
   3.3750000000000000       0.928639889       1.35347295      0.900359869    
   3.3875000000000002       0.928749800       1.35086596      0.901569843    
   3.4000000000000004       0.928900242       1.34842205      0.902960062    
   3.4125000000000001       0.929430008       1.34586501      0.904190063    
   3.4250000000000003       0.929909945       1.34320307      0.905509949    
   3.4375000000000000       0.930699825       1.34047508      0.906839848    
   3.4500000000000002       0.931529760       1.33774996      0.908189774    
   3.4625000000000004       0.932530165       1.33514905      0.909520149    
   3.4750000000000001       0.933570147       1.33249497      0.910860062    
   3.4875000000000003       0.934739828       1.32982302      0.912199974    
   3.5000000000000000       0.935979843       1.32711601      0.913539886    
   3.5125000000000002       0.937290192       1.32454097      0.914890289    
   3.5250000000000004       0.938650131       1.32184505      0.916229963    
   3.5375000000000001       0.940029860       1.31909609      0.917569876    
   3.5500000000000003       0.941469669       1.31656504      0.918909788    
   3.5625000000000000       0.942900181       1.31408095      0.920210123    
   3.5750000000000002       0.944319963       1.31152201      0.921499968    
   3.5875000000000004       0.945790291       1.30901694      0.922820091    
   3.6000000000000001       0.947210073       1.30666494      0.924079895    
   3.6125000000000003       0.948699713       1.30428600      0.925429821    
   3.6250000000000000       0.950129986       1.30187297      0.926650047    
   3.6375000000000002       0.951590300       1.29970598      0.927990198    
   3.6500000000000004       0.953009844       1.29749107      0.929199934    
   3.6625000000000001       0.954430103       1.29520202      0.930510044    
   3.6750000000000003       0.955819845       1.29308200      0.931709766    
   3.6875000000000000       0.957190037       1.29086196      0.933000088    
   3.7000000000000002       0.958560228       1.28859091      0.934190035    
   3.7125000000000004       0.959919691       1.28664804      0.935459852    
   3.7250000000000001       0.961279869       1.28461695      0.936639786    
   3.7375000000000003       0.962610006       1.28260708      0.937900066    
   3.7500000000000000       0.963890076       1.28073502      0.939059973    
   3.7625000000000002       0.965190172       1.27880204      0.940299988    
   3.7750000000000004       0.966430187       1.27693403      0.941430092    
   3.7875000000000001       0.967720032       1.27516794      0.942670107    
   3.8000000000000003       0.968960047       1.27331197      0.943809986    
   3.8125000000000000       0.970190048       1.27164698      0.945009947    
   3.8250000000000002       0.971379995       1.26995301      0.946150064    
   3.8375000000000004       0.972559929       1.26822603      0.947329998    
   3.8500000000000001       0.973689795       1.26670694      0.948459864    
   3.8625000000000003       0.974860191       1.26510692      0.949620247    
   3.8750000000000000       0.975990057       1.26350296      0.950760126    
   3.8875000000000002       0.977149963       1.26197195      0.951930046    
   3.9000000000000004       0.978239775       1.26032495      0.953059673    
   3.9125000000000001       0.979360104       1.25886500      0.954220057    
   3.9250000000000003       0.980399847       1.25733209      0.955329895    
   3.9375000000000000       0.981490135       1.25592804      0.956490040    
   3.9500000000000002       0.982489824       1.25458503      0.957609892    
   3.9625000000000004       0.983540058       1.25315404      0.958750248    
   3.9750000000000001       0.984529972       1.25189805      0.959869862    
   3.9875000000000003       0.985570192       1.25058007      0.961000204    
   4.0000000000000000       0.986549854       1.24927592      0.962129831    
   4.0125000000000002       0.987560034       1.24807405      0.963249922    
   4.0250000000000004       0.988520145       1.24675608      0.964380026    
   4.0375000000000005       0.989479780       1.24564898      0.965479851    
   4.0499999999999998       0.990389824       1.24444008      0.966599941    
   4.0625000000000000       0.991349936       1.24331093      0.967730045    
   4.0750000000000002       0.992220163       1.24221706      0.968850136    
   4.0875000000000004       0.993150234       1.24105000      0.969960213    
   4.1000000000000005       0.993989706       1.24005890      0.971069813    
   4.1124999999999998       0.994899988       1.23896909      0.972189903    
   4.1250000000000000       0.995759964       1.23797202      0.973299980    
   4.1375000000000002       0.996639967       1.23698997      0.974390030    
   4.1500000000000004       0.997489929       1.23595798      0.975509882    
   4.1625000000000005       0.998359919       1.23509908      0.976599932    
   4.1749999999999998       0.999180079       1.23405004      0.977720022    
   4.1875000000000000       0.999989986       1.23320007      0.978790045    
   4.2000000000000002        1.00080991       1.23219395      0.979919910    
   4.2125000000000004        1.00161982       1.23134208      0.980999947    
   4.2250000000000005        1.00238991       1.23041010      0.982109785    
   4.2374999999999998        1.00317025       1.22953498      0.983180285    
   4.2500000000000000        1.00392008       1.22866702      0.984290123    
   4.2625000000000002        1.00469017       1.22773898      0.985360146    
   4.2750000000000004        1.00539994       1.22697091      0.986439943    
   4.2875000000000005        1.00618982       1.22616398      0.987519741    
   4.2999999999999998        1.00692010       1.22542405      0.988610268    
   4.3125000000000000        1.00770020       1.22469997      0.989680052    
   4.3250000000000002        1.00839996       1.22391605      0.990759850    
   4.3375000000000004        1.00914979       1.22326589      0.991819859    
   4.3500000000000005        1.00986004       1.22246897      0.992900133    
   4.3624999999999998        1.01058006       1.22187996      0.993949890    
   4.3750000000000000        1.01126981       1.22115207      0.995009899    
   4.3875000000000002        1.01196003       1.22052407      0.996069908    
   4.4000000000000004        1.01266003       1.21987200      0.997139931    
   4.4125000000000005        1.01331997       1.21920896      0.998160362    
   4.4249999999999998        1.01397991       1.21862400      0.999209881    
   4.4375000000000000        1.01464033       1.21793401       1.00024033    
   4.4500000000000002        1.01532984       1.21742499       1.00128984    
   4.4625000000000004        1.01598978       1.21677303       1.00229979    
   4.4750000000000005        1.01665020       1.21626198       1.00332022    
   4.4874999999999998        1.01731968       1.21568298       1.00434971    
   4.5000000000000000        1.01796007       1.21514499       1.00535011    
   4.5125000000000002        1.01859999       1.21462703       1.00635958    
   4.5250000000000004        1.01921988       1.21406293       1.00731993    
   4.5375000000000005        1.01986027       1.21361208       1.00834036    
   4.5499999999999998        1.02045012       1.21301699       1.00926971    
   4.5625000000000000        1.02107000       1.21263194       1.01029015    
   4.5750000000000002        1.02167988       1.21208692       1.01122999    
   4.5875000000000004        1.02227020       1.21168196       1.01221991    
   4.6000000000000005        1.02290010       1.21120000       1.01315022    
   4.6124999999999998        1.02349997       1.21076798       1.01411009    
   4.6250000000000000        1.02412033       1.21034503       1.01502991    
   4.6375000000000002        1.02470970       1.20987606       1.01597977    
   4.6500000000000004        1.02531004       1.20950997       1.01689005    
   4.6625000000000005        1.02588034       1.20900702       1.01781034    
   4.6749999999999998        1.02647972       1.20870197       1.01869965    
   4.6875000000000000        1.02701998       1.20824194       1.01960993    
   4.7000000000000002        1.02759027       1.20792198       1.02048016    
   4.7125000000000004        1.02814960       1.20752096       1.02136993    
   4.7250000000000005        1.02873993       1.20716691       1.02222013    
   4.7374999999999998        1.02931023       1.20681906       1.02309990    
   4.7500000000000000        1.02986956       1.20644093       1.02392960    
   4.7625000000000002        1.03043985       1.20614696       1.02479982    
   4.7750000000000004        1.03098011       1.20572495       1.02559996    
   4.7875000000000005        1.03154993       1.20547497       1.02645969    
   4.8000000000000007        1.03206968       1.20502901       1.02724981    
   4.8125000000000000        1.03262997       1.20481896       1.02809000    
   4.8250000000000002        1.03317022       1.20443797       1.02887011    
   4.8375000000000004        1.03374004       1.20417798       1.02967978    
   4.8500000000000005        1.03428984       1.20384598       1.03045988    
   4.8625000000000007        1.03483009       1.20355499       1.03123999    
   4.8750000000000000        1.03536987       1.20326102       1.03200960    
   4.8875000000000002        1.03590012       1.20294201       1.03277969    
   4.9000000000000004        1.03643990       1.20267904       1.03353024    
   4.9125000000000005        1.03697014       1.20235705       1.03427029    
   4.9250000000000007        1.03753996       1.20212507       1.03500986    
   4.9375000000000000        1.03806973       1.20178199       1.03573990    
   4.9500000000000002        1.03860998       1.20158195       1.03646994    
   4.9625000000000004        1.03912020       1.20122290       1.03717041    
   4.9750000000000005        1.03965998       1.20106101       1.03787994    
   4.9875000000000007        1.04018974       1.20075297       1.03856993    
   5.0000000000000000        1.04074001       1.20056295       1.03926992    
   5.0125000000000002        1.04127026       1.20029998       1.03996038    
   5.0250000000000004        1.04177999       1.20007706       1.04060984    
   5.0375000000000005        1.04232979       1.19985604       1.04128981    
   5.0500000000000007        1.04285002       1.19959104       1.04194021    
   5.0625000000000000        1.04340982       1.19941998       1.04260969    
   5.0750000000000002        1.04391003       1.19911397       1.04323006    
   5.0875000000000004        1.04445982       1.19900000       1.04387999    
   5.1000000000000005        1.04497004       1.19865394       1.04448032    
   5.1125000000000007        1.04551983       1.19858694       1.04511976    
   5.1250000000000000        1.04605007       1.19827294       1.04573011    
   5.1375000000000002        1.04657984       1.19818497       1.04631996    
   5.1500000000000004        1.04711008       1.19791198       1.04692030    
   5.1625000000000005        1.04763985       1.19775105       1.04749966    
   5.1750000000000007        1.04819012       1.19753695       1.04808998    
   5.1875000000000000        1.04869986       1.19734001       1.04864025    
   5.2000000000000002        1.04925013       1.19713700       1.04922009    
   5.2125000000000004        1.04977989       1.19693100       1.04975986    
   5.2250000000000005        1.05032015       1.19678497       1.05031013    
   5.2375000000000007        1.05084991       1.19659603       1.05084991    
   5.2500000000000000        1.05137968       1.19647002       1.05137968    
   5.2625000000000002        1.05189991       1.19631898       1.05189991    
   5.2750000000000004        1.05242014       1.19614005       1.05242014    
   5.2875000000000005        1.05293036       1.19602609       1.05293036    
   5.3000000000000007        1.05342007       1.19581294       1.05342007    
   5.3125000000000000        1.05393982       1.19573700       1.05393982    
   5.3250000000000002        1.05439997       1.19548798       1.05439997    
   5.3375000000000004        1.05490971       1.19545102       1.05490971    
   5.3500000000000005        1.05535984       1.19523406       1.05535984    
   5.3625000000000007        1.05586004       1.19516611       1.05586004    
   5.3750000000000000        1.05628967       1.19498599       1.05628967    
   5.3875000000000002        1.05676985       1.19488192       1.05676985    
   5.4000000000000004        1.05720997       1.19473791       1.05720997    
   5.4125000000000005        1.05765963       1.19459903       1.05765963    
   5.4250000000000007        1.05810022       1.19449103       1.05810022    
   5.4375000000000000        1.05853033       1.19431591       1.05853033    
   5.4500000000000002        1.05897999       1.19424200       1.05897999    
   5.4625000000000004        1.05939007       1.19403100       1.05939007    
   5.4750000000000005        1.05982018       1.19399202       1.05982018    
   5.4875000000000007        1.06021976       1.19379497       1.06021976    
   5.5000000000000000        1.06064034       1.19374001       1.06064034    
   5.5125000000000002        1.06102991       1.19357502       1.06102991    
   5.5250000000000004        1.06143999       1.19348097       1.06143999    
   5.5375000000000005        1.06183004       1.19334900       1.06183004    
   5.5500000000000007        1.06223011       1.19321704       1.06223011    
   5.5625000000000000        1.06263018       1.19311595       1.06263018    
   5.5750000000000002        1.06299973       1.19294596       1.06299973    
   5.5875000000000004        1.06339025       1.19287395       1.06339025    
   5.6000000000000005        1.06375980       1.19266498       1.06375980    
   5.6125000000000007        1.06414986       1.19262302       1.06414986    
   5.6250000000000000        1.06448984       1.19240093       1.06448984    
   5.6375000000000002        1.06487989       1.19236398       1.06487989    
   5.6500000000000004        1.06523991       1.19217396       1.06523991    
   5.6625000000000005        1.06560993       1.19209802       1.06560993    
   5.6750000000000007        1.06596994       1.19193995       1.06596994    
   5.6875000000000000        1.06632996       1.19182396       1.06632996    
   5.7000000000000002        1.06668997       1.19169796       1.06668997    
   5.7125000000000004        1.06702995       1.19154406       1.06702995    
   5.7250000000000005        1.06739998       1.19144797       1.06739998    
   5.7375000000000007        1.06774044       1.19125497       1.06774044    
   5.7500000000000000        1.06809998       1.19119191       1.06809998    
   5.7625000000000002        1.06843996       1.19096398       1.06843996    
   5.7750000000000004        1.06878996       1.19092703       1.06878996    
   5.7875000000000005        1.06913996       1.19073105       1.06913996    
   5.8000000000000007        1.06947994       1.19065595       1.06947994    
   5.8125000000000000        1.06983995       1.19049191       1.06983995    
   5.8250000000000002        1.07017994       1.19037902       1.07017994    
   5.8375000000000004        1.07053995       1.19024706       1.07053995    
   5.8500000000000005        1.07087040       1.19009590       1.07087040    
   5.8625000000000007        1.07123995       1.18999505       1.07123995    
   5.8750000000000000        1.07156992       1.18980205       1.07156992    
   5.8875000000000002        1.07192993       1.18972898       1.07192993    
   5.9000000000000004        1.07226992       1.18949509       1.07226992    
   5.9125000000000005        1.07261992       1.18945003       1.07261992    
   5.9250000000000007        1.07297993       1.18922198       1.07297993    
   5.9375000000000000        1.07331991       1.18915701       1.07331991    
   5.9500000000000002        1.07367992       1.18895507       1.07367992    
   5.9625000000000004        1.07401991       1.18885100       1.07401991    
   5.9750000000000005        1.07437992       1.18867493       1.07437992    
   5.9875000000000007        1.07472992       1.18852901       1.07472992    


==> Capsule_square_relaxation/data/Relaxation_Lx_Ly_mixed_R1R2-06_Chi-20.txt <==
   0.0000000000000000        1.64050806      0.900277972       1.64050806    
   1.2500000000000001E-002   1.62884092      0.895546019       1.62884092    
   2.5000000000000001E-002   1.62520194      0.893365979       1.62520194    
   3.7500000000000006E-002   1.61844397      0.892108023       1.61844397    
   5.0000000000000003E-002   1.60787404      0.891380012       1.60787404    
   6.2500000000000000E-002   1.59511805      0.890890002       1.59511805    
   7.5000000000000011E-002   1.58195496      0.890568018       1.58195496    
   8.7500000000000008E-002   1.56925106      0.890326023       1.56925106    
  0.10000000000000001        1.55733395      0.890160024       1.55733395    
  0.11250000000000000        1.54611492      0.890046000       1.54611492    
  0.12500000000000000        1.53557599      0.889913976       1.53557599    
  0.13750000000000001        1.52556705      0.889810026       1.52556705    
  0.15000000000000002        1.51603997      0.889703989       1.51603997    
  0.16250000000000001        1.50692499      0.889567971       1.50692499    
  0.17500000000000002        1.49812007      0.889451981       1.49812007    
  0.18750000000000000        1.48960698      0.889357984       1.48960698    
  0.20000000000000001        1.48134398      0.889223993       1.48134398    
  0.21250000000000002        1.47329903      0.889079988       1.47329903    
  0.22500000000000001        1.46543097      0.888945997       1.46543097    
  0.23750000000000002        1.45773804      0.888805985       1.45773804    
  0.25000000000000000        1.45019305      0.888665974       1.45019305    
  0.26250000000000001        1.44280899      0.888592005       1.44280899    
  0.27500000000000002        1.43554497      0.888661981       1.43554497    
  0.28750000000000003        1.42838001      0.888607979       1.42838001    
  0.30000000000000004        1.42133296      0.888629973       1.42133296    
  0.31250000000000000        1.41440403      0.888631999       1.41440403    
  0.32500000000000001        1.40755904      0.888634026       1.40755904    
  0.33750000000000002        1.40082407      0.888574004       1.40082407    
  0.35000000000000003        1.39420402      0.888574004       1.39420402    
  0.36250000000000004        1.38768101      0.888538003       1.38768101    
  0.37500000000000000        1.38125002      0.888458014       1.38125002    
  0.38750000000000001        1.37494802      0.888285995       1.37494802    
  0.40000000000000002        1.36874390      0.888116002       1.36874390    
  0.41250000000000003        1.36265099      0.888086021       1.36265099    
  0.42500000000000004        1.35666800      0.888274014       1.35666800    
  0.43750000000000000        1.35084093      0.888477981       1.35084093    
  0.45000000000000001        1.34513009      0.888670027       1.34513009    
  0.46250000000000002        1.33956182      0.888948023       1.33956182    
  0.47500000000000003        1.33497310      0.889352024       1.33414936    
  0.48750000000000004        1.33126175      0.889895976       1.32888269    
  0.50000000000000000        1.32800078      0.890734017       1.32377958    
  0.51250000000000007        1.32510698      0.891610026       1.31883574    
  0.52500000000000002        1.32249308      0.892584026       1.31404960    
  0.53749999999999998        1.32005036      0.893508017       1.30944014    
  0.55000000000000004        1.31791842      0.894533992       1.30499542    
  0.56250000000000000        1.31586778      0.895702004       1.30072856    
  0.57500000000000007        1.31396806      0.897004008       1.29661751    
  0.58750000000000002        1.31222892      0.898275971       1.29264903    
  0.60000000000000009        1.31053710      0.899482012       1.28886497    
  0.61250000000000004        1.30895197      0.900882006       1.28520191    
  0.62500000000000000        1.30754399      0.902191997       1.28167796    
  0.63750000000000007        1.30614603      0.903415978       1.27833998    
  0.65000000000000002        1.30471706      0.904587984       1.27509701    
  0.66250000000000009        1.30337501      0.905705988       1.27200103    
  0.67500000000000004        1.30218494      0.906783998       1.26899195    
  0.68750000000000000        1.30103302      0.907797992       1.26610994    
  0.70000000000000007        1.29992700      0.908954024       1.26335704    
  0.71250000000000002        1.29879797      0.910066009       1.26067591    
  0.72500000000000009        1.29772902      0.911144018       1.25808299    
  0.73750000000000004        1.29657602      0.912168026       1.25558209    
  0.75000000000000000        1.29555702      0.913142025       1.25318193    
  0.76250000000000007        1.29461408      0.914048016       1.25083804    
  0.77500000000000002        1.29368901      0.915000021       1.24856496    
  0.78750000000000009        1.29277396      0.915664017       1.24637794    
  0.80000000000000004        1.29193103      0.915899992       1.24422300    
  0.81250000000000000        1.29101694      0.916152000       1.24212694    
  0.82500000000000007        1.29017997      0.915736020       1.24012995    
  0.83750000000000002        1.28928101      0.917576015       1.23816299    
  0.85000000000000009        1.28843307      0.917904019       1.23623800    
  0.86250000000000004        1.28758395      0.915938020       1.23441696    
  0.87500000000000000        1.28673398      0.918192029       1.23259401    
  0.88750000000000007        1.28588796      0.918416023       1.23086393    
  0.90000000000000002        1.28512001      0.915965974       1.22916102    
  0.91250000000000009        1.28419304      0.917850018       1.22750807    
  0.92500000000000004        1.28344595      0.918944001       1.22591996    
  0.93750000000000000        1.28264296      0.917792022       1.22433996    
  0.95000000000000007        1.28193402      0.918186009       1.22282696    
  0.96250000000000002        1.28125405      0.918667972       1.22134995    
  0.97500000000000009        1.28060699      0.917895973       1.21988106    
  0.98750000000000004        1.27987313      0.918182015       1.21850705    
   1.0000000000000000        1.27920699      0.918868005       1.21711302    
   1.0125000000000000        1.27854097      0.918601990       1.21580899    
   1.0250000000000001        1.27789903      0.919052005       1.21450806    
   1.0375000000000001        1.27727294      0.918431997       1.21325099    
   1.0500000000000000        1.27671313      0.917941988       1.21202004    
   1.0625000000000000        1.27602291      0.919661999       1.21081698    
   1.0750000000000000        1.27542186      0.920602024       1.20965791    
   1.0875000000000001        1.27476597      0.919969976       1.20850897    
   1.1000000000000001        1.27423501      0.919110000       1.20740390    
   1.1125000000000000        1.27360392      0.918771982       1.20631492    
   1.1250000000000000        1.27304506      0.918510020       1.20522904    
   1.1375000000000000        1.27259803      0.917057991       1.20420313    
   1.1500000000000001        1.27199006      0.919387996       1.20315111    
   1.1625000000000001        1.27148604      0.919936001       1.20217109    
   1.1750000000000000        1.27086496      0.919318020       1.20117307    
   1.1875000000000000        1.27034211      0.918356001       1.20023203    
   1.2000000000000002        1.26986694      0.916540027       1.19928300    
   1.2125000000000001        1.26935005      0.919224024       1.19839096    
   1.2250000000000001        1.26887798      0.920534015       1.19744301    
   1.2375000000000000        1.26841903      0.920360029       1.19658899    
   1.2500000000000000        1.26793802      0.919561982       1.19571209    
   1.2625000000000002        1.26749110      0.918299973       1.19491410    
   1.2750000000000001        1.26696706      0.917635977       1.19406009    
   1.2875000000000001        1.26657510      0.917165995       1.19328010    
   1.3000000000000000        1.26613212      0.916444004       1.19246006    
   1.3125000000000000        1.26571012      0.917379975       1.19169009    
   1.3250000000000002        1.26515687      0.917100012       1.19089985    
   1.3375000000000001        1.26479006      0.917187989       1.19015014    
   1.3500000000000001        1.26427996      0.916544020       1.18938994    
   1.3625000000000000        1.26390994      0.917663991       1.18864989    
   1.3750000000000000        1.26352990      0.919171989       1.18791997    
   1.3875000000000002        1.26308990      0.918542027       1.18719995    
   1.4000000000000001        1.26273000      0.917248011       1.18646991    
   1.4125000000000001        1.26230001      0.917266011       1.18581998    
   1.4250000000000000        1.26195002      0.916945994       1.18511999    
   1.4375000000000000        1.26157999      0.917613983       1.18448007    
   1.4500000000000002        1.26124001      0.920242012       1.18382001    
   1.4625000000000001        1.26077008      0.919600010       1.18320012    
   1.4750000000000001        1.26041007      0.918806016       1.18256009    
   1.4875000000000000        1.25998008      0.917537987       1.18195009    
   1.5000000000000000        1.25958991      0.917335987       1.18131995    
   1.5125000000000002        1.25908995      0.917032003       1.18073988    
   1.5250000000000001        1.25880992      0.916814029       1.18011987    
   1.5375000000000001        1.25851989      0.919766009       1.17955995    
   1.5500000000000000        1.25826991      0.920105994       1.17893994    
   1.5625000000000000        1.25796998      0.919611990       1.17840993    
   1.5750000000000002        1.25773001      0.918331981       1.17785001    
   1.5875000000000001        1.25734997      0.917692006       1.17739999    
   1.6000000000000001        1.25699997      0.917483985       1.17690992    
   1.6125000000000000        1.25662994      0.915938020       1.17642999    
   1.6250000000000000        1.25626993      0.919354022       1.17588997    
   1.6375000000000002        1.25599015      0.920210004       1.17537010    
   1.6500000000000001        1.25573015      0.919062018       1.17487013    
   1.6625000000000001        1.25534999      0.918061972       1.17440009    
   1.6750000000000000        1.25490999      0.915484011       1.17388999    
   1.6875000000000000        1.25450993      0.918915987       1.17341995    
   1.7000000000000002        1.25413013      0.920256019       1.17287016    
   1.7125000000000001        1.25367010      0.918908000       1.17240000    
   1.7250000000000001        1.25327992      0.917421997       1.17191994    
   1.7375000000000000        1.25276005      0.916974008       1.17145014    
   1.7500000000000000        1.25249004      0.916077971       1.17096996    
   1.7625000000000002        1.25199008      0.917432010       1.17044008    
   1.7750000000000001        1.25162995      0.916221976       1.16987991    
   1.7875000000000001        1.25114000      0.917155981       1.16931999    
   1.8000000000000000        1.25077009      0.916077971       1.16875005    
   1.8125000000000000        1.25022995      0.918183982       1.16817987    
   1.8250000000000002        1.24970984      0.919910014       1.16757989    
   1.8375000000000001        1.24923015      0.918937981       1.16699016    
   1.8500000000000001        1.24893010      0.917237997       1.16637003    
   1.8625000000000000        1.24834991      0.916209996       1.16574001    
   1.8750000000000000        1.24763012      0.917783976       1.16507006    
   1.8875000000000002        1.24715984      0.917764008       1.16437984    
   1.9000000000000001        1.24645996      0.916581988       1.16362989    
   1.9125000000000001        1.24574006      0.917053998       1.16288006    
   1.9250000000000000        1.24507999      0.916832983       1.16205001    
   1.9375000000000000        1.24435008      0.917158008       1.16125011    
   1.9500000000000002        1.24369991      0.917791963       1.16035986    
   1.9625000000000001        1.24276006      0.917984962       1.15944004    
   1.9750000000000001        1.24193001      0.916956007       1.15846992    
   1.9875000000000000        1.24092007      0.918542027       1.15746009    
   2.0000000000000000        1.23999000      0.918738008       1.15639007    
   2.0125000000000002        1.23900998      0.916281998       1.15523994    
   2.0249999999999999        1.23785996      0.918879032       1.15406001    
   2.0375000000000001        1.23686993      0.919809997       1.15280998    
   2.0500000000000003        1.23569012      0.918926954       1.15155005    
   2.0625000000000000        1.23457992      0.917203009       1.15026987    
   2.0750000000000002        1.23330009      0.916831970       1.14892006    
   2.0874999999999999        1.23181999      0.917976022       1.14749002    
   2.1000000000000001        1.23037994      0.916912973       1.14596987    
   2.1125000000000003        1.22887015      0.917513967       1.14440012    
   2.1250000000000000        1.22737992      0.918645978       1.14276004    
   2.1375000000000002        1.22572005      0.917811036       1.14106011    
   2.1499999999999999        1.22407985      0.918038011       1.13927984    
   2.1625000000000001        1.22240996      0.918421030       1.13748980    
   2.1750000000000003        1.22047997      0.917548001       1.13561010    
   2.1875000000000000        1.21881008      0.917446971       1.13369989    
   2.2000000000000002        1.21671987      0.917497039       1.13167000    
   2.2124999999999999        1.21472001      0.917750001       1.12963986    
   2.2250000000000001        1.21279001      0.918647051       1.12749004    
   2.2375000000000003        1.21073008      0.919311047       1.12528014    
   2.2500000000000000        1.20874000      0.918906987       1.12300992    
   2.2625000000000002        1.20637989      0.918787956       1.12065983    
   2.2749999999999999        1.20410991      0.917815983       1.11825991    
   2.2875000000000001        1.20175982      0.916818023       1.11580992    
   2.3000000000000003        1.19921994      0.918579996       1.11326003    
   2.3125000000000000        1.19672990      0.918852985       1.11071992    
   2.3250000000000002        1.19431996      0.918673038       1.10808992    
   2.3374999999999999        1.19167995      0.917487979       1.10544014    
   2.3500000000000001        1.18903995      0.918455005       1.10270000    
   2.3625000000000003        1.18636990      0.925327003       1.09995985    
   2.3750000000000000        1.18373990      0.933048010       1.09718013    
   2.3875000000000002        1.18112993      0.940627992       1.09435010    
   2.4000000000000004        1.17847991      0.948058009       1.09149003    
   2.4125000000000001        1.17554998      0.955617011       1.08855009    
   2.4250000000000003        1.17284012      0.962714016       1.08560014    
   2.4375000000000000        1.16993999      0.970093012       1.08264995    
   2.4500000000000002        1.16694999      0.977064967       1.07966995    
   2.4625000000000004        1.16407990      0.983977020       1.07665992    
   2.4750000000000001        1.16100001      0.990859985       1.07362008    
   2.4875000000000003        1.15799999      0.997305989       1.07062006    
   2.5000000000000000        1.15488005       1.00394607       1.06756997    
   2.5125000000000002        1.15193009       1.01023793       1.06454015    
   2.5250000000000004        1.14892006       1.01631808       1.06147003    
   2.5375000000000001        1.14569998       1.02232802       1.05844998    
   2.5500000000000003        1.14260006       1.02799606       1.05544996    
   2.5625000000000000        1.13930011       1.03379107       1.05245996    
   2.5750000000000002        1.13607001       1.03937900       1.04945993    
   2.5875000000000004        1.13286018       1.04472601       1.04657006    
   2.6000000000000001        1.12945008       1.05013204       1.04375005    
   2.6125000000000003        1.12596011       1.05515099       1.04091001    
   2.6250000000000000        1.12242007       1.06028891       1.03806996    
   2.6375000000000002        1.11888003       1.06518698       1.03530002    
   2.6500000000000004        1.11525011       1.07002997       1.03256011    
   2.6625000000000001        1.11138010       1.07491899       1.02987003    
   2.6750000000000003        1.10762000       1.07952499       1.02721977    
   2.6875000000000000        1.10387015       1.08433890       1.02463007    
   2.7000000000000002        1.09994006       1.08899701       1.02215004    
   2.7125000000000004        1.09574008       1.09363294       1.01970005    
   2.7250000000000001        1.09164000       1.09840608       1.01726007    
   2.7375000000000003        1.08722997       1.10310102       1.01484990    
   2.7500000000000000        1.08308005       1.10782599       1.01249003    
   2.7625000000000002        1.07886004       1.11267602       1.01028013    
   2.7750000000000004        1.07429981       1.11753893       1.00813985    
   2.7875000000000001        1.06974006       1.12244701       1.00609994    
   2.8000000000000003        1.06510997       1.12762904       1.00408983    
   2.8125000000000000        1.06075001       1.13285196       1.00215006    
   2.8250000000000002        1.05608988       1.13817310       1.00030994    
   2.8375000000000004        1.05140996       1.14355803      0.998600006    
   2.8500000000000001        1.04639983       1.14907002      0.996959925    
   2.8625000000000003        1.04126000       1.15463710      0.995350122    
   2.8750000000000000        1.03693986       1.16039896      0.993799925    
   2.8875000000000002        1.03206015       1.16623402      0.992380142    
   2.9000000000000004        1.02690005       1.17212999      0.990999937    
   2.9125000000000001        1.02113986       1.17808294      0.989549875    
   2.9250000000000003        1.01595020       1.18402505      0.988050222    
   2.9375000000000000        1.01172996       1.18986797      0.986459970    
   2.9500000000000002        1.00730991       1.19560194      0.984899998    
   2.9625000000000004        1.00355983       1.20139003      0.983299971    
   2.9750000000000001       0.999699831       1.20731199      0.981629848    
   2.9875000000000003       0.997509956       1.21335399      0.979849815    
   3.0000000000000000        1.00126028       1.21944404      0.978020191    
   3.0125000000000002        1.00472999       1.22565508      0.976229906    
   3.0250000000000004        1.00827026       1.23212790      0.974380255    
   3.0375000000000001        1.00758982       1.23879290      0.972559929    
   3.0500000000000003        1.00723982       1.24550402      0.970779896    
   3.0625000000000000        1.00490022       1.25223303      0.969220161    
   3.0750000000000002        1.00188994       1.25889492      0.967979908    
   3.0875000000000004       0.998840332       1.26552892      0.966880322    
   3.1000000000000001       0.994899988       1.27192402      0.966029882    
   3.1125000000000003       0.990550041       1.27802598      0.965549946    
   3.1250000000000000       0.985929966       1.28375399      0.965179920    
   3.1375000000000002       0.981509686       1.28908992      0.964979887    
   3.1500000000000004       0.977100134       1.29395902      0.965059996    
   3.1625000000000001       0.972879887       1.29833198      0.965209961    
   3.1750000000000003       0.968870163       1.30207205      0.965510130    
   3.1875000000000000       0.965920210       1.30529296      0.965920210    
   3.2000000000000002       0.966419935       1.30802393      0.966419935    
   3.2125000000000004       0.967069864       1.31018901      0.967069864    
   3.2250000000000001       0.967700005       1.31182194      0.967700005    
   3.2375000000000003       0.968419790       1.31300199      0.968419790    
   3.2500000000000000       0.969189882       1.31390190      0.969189882    
   3.2625000000000002       0.970030308       1.31438708      0.970030308    
   3.2750000000000004       0.970890045       1.31451797      0.970890045    
   3.2875000000000001       0.971749783       1.31432009      0.971749783    
   3.3000000000000003       0.972650290       1.31383598      0.972650290    
   3.3125000000000000       0.973520041       1.31311297      0.973520041    
   3.3250000000000002       0.974470139       1.31229806      0.974470139    
   3.3375000000000004       0.975379944       1.31131697      0.975379944    
   3.3500000000000001       0.976340055       1.31017101      0.976340055    
   3.3625000000000003       0.977210045       1.30889106      0.977210045    
   3.3750000000000000       0.978159666       1.30750000      0.978159666    
   3.3875000000000002       0.979059935       1.30601299      0.979059935    
   3.4000000000000004       0.980020046       1.30456698      0.980020046    
   3.4125000000000001       0.980890036       1.30308902      0.980890036    
   3.4250000000000003       0.981829882       1.30155396      0.981829882    
   3.4375000000000000       0.982690096       1.29995990      0.982690096    
   3.4500000000000002       0.983609915       1.29831398      0.983609915    
   3.4625000000000004       0.984489918       1.29670203      0.984489918    
   3.4750000000000001       0.985399961       1.29512596      0.985399961    
   3.4875000000000003       0.986279964       1.29347301      0.986279964    
   3.5000000000000000       0.987149715       1.29169607      0.987149715    
   3.5125000000000002       0.988050222       1.29005098      0.988050222    
   3.5250000000000004       0.988899946       1.28840899      0.988899946    
   3.5375000000000001       0.989799976       1.28676903      0.989799976    
   3.5500000000000003       0.990629911       1.28511703      0.990629911    
   3.5625000000000000       0.991520166       1.28364205      0.991520166    
   3.5750000000000002       0.992350101       1.28212595      0.992350101    
   3.5875000000000004       0.993219852       1.28056192      0.993219852    
   3.6000000000000001       0.994050264       1.27908301      0.994050264    
   3.6125000000000003       0.994920015       1.27768207      0.994920015    
   3.6250000000000000       0.995739937       1.27622104      0.995739937    
   3.6375000000000002       0.996600151       1.27477300      0.996600151    
   3.6500000000000004       0.997419834       1.27345800      0.997419834    
   3.6625000000000001       0.998290062       1.27209592      0.998290062    
   3.6750000000000003       0.999079943       1.27069199      0.999079943    
   3.6875000000000000       0.999950171       1.26948810      0.999950171    
   3.7000000000000002        1.00074983       1.26820600       1.00074983    
   3.7125000000000004        1.00163007       1.26686597       1.00163007    
   3.7250000000000001        1.00242972       1.26569498       1.00242972    
   3.7375000000000003        1.00323987       1.26441598       1.00323987    
   3.7500000000000000        1.00408030       1.26314700       1.00408030    
   3.7625000000000002        1.00489998       1.26198006       1.00489998    
   3.7750000000000004        1.00573015       1.26063800       1.00573015    
   3.7875000000000001        1.00650024       1.25949192       1.00650024    
   3.8000000000000003        1.00734973       1.25832498       1.00734973    
   3.8125000000000000        1.00811005       1.25709200       1.00811005    
   3.8250000000000002        1.00895000       1.25601697       1.00895000    
   3.8375000000000004        1.00970030       1.25490904       1.00970030    
   3.8500000000000001        1.01051974       1.25381899       1.01051974    
   3.8625000000000003        1.01129985       1.25283301       1.01129985    
   3.8750000000000000        1.01209998       1.25173092       1.01209998    
   3.8875000000000002        1.01286006       1.25078607       1.01286006    
   3.9000000000000004        1.01368022       1.24979091       1.01368022    
   3.9125000000000001        1.01441026       1.24877501       1.01441026    
   3.9250000000000003        1.01523018       1.24788404       1.01523018    
   3.9375000000000000        1.01592970       1.24689293       1.01592970    
   3.9500000000000002        1.01674986       1.24601102       1.01674986    
   3.9625000000000004        1.01742983       1.24512601       1.01742983    
   3.9750000000000001        1.01824975       1.24417591       1.01824975    
   3.9875000000000003        1.01890993       1.24338007       1.01890993    
   4.0000000000000000        1.01969981       1.24245691       1.01969981    
   4.0125000000000002        1.02037978       1.24167204       1.02037978    
   4.0250000000000004        1.02113986       1.24083996       1.02113986    
   4.0375000000000005        1.02181029       1.23997998       1.02181029    
   4.0499999999999998        1.02251005       1.23924804       1.02251005    
   4.0625000000000000        1.02319002       1.23839200       1.02319002    
   4.0750000000000002        1.02384996       1.23767996       1.02384996    
   4.0875000000000004        1.02452993       1.23690796       1.02452993    
   4.1000000000000005        1.02519989       1.23611593       1.02519989    
   4.1124999999999998        1.02584982       1.23541403       1.02584982    
   4.1250000000000000        1.02648020       1.23457003       1.02648020    
   4.1375000000000002        1.02711010       1.23392904       1.02711010    
   4.1500000000000004        1.02774000       1.23314202       1.02774000    
   4.1625000000000005        1.02833986       1.23249197       1.02833986    
   4.1749999999999998        1.02888989       1.23175406       1.02888989    
   4.1875000000000000        1.02952003       1.23104501       1.02952003    
   4.2000000000000002        1.03005004       1.23035407       1.03005004    
   4.2125000000000004        1.03068995       1.22961497       1.03068995    
   4.2250000000000005        1.03115010       1.22897601       1.03115010    
   4.2374999999999998        1.03179002       1.22824407       1.03179002    
   4.2500000000000000        1.03222990       1.22766709       1.03222990    
   4.2625000000000002        1.03286028       1.22699594       1.03286028    
   4.2750000000000004        1.03323007       1.22635198       1.03323007    
   4.2875000000000005        1.03381991       1.22573400       1.03381991    
   4.2999999999999998        1.03419018       1.22504902       1.03419018    
   4.3125000000000000        1.03476000       1.22455096       1.03476000    
   4.3250000000000002        1.03513026       1.22390199       1.03513026    
   4.3375000000000004        1.03569007       1.22339106       1.03569007    
   4.3500000000000005        1.03605986       1.22282398       1.03605986    
   4.3624999999999998        1.03656006       1.22227097       1.03656006    
   4.3750000000000000        1.03694987       1.22175896       1.03694987    
   4.3875000000000002        1.03731012       1.22116995       1.03731012    
   4.4000000000000004        1.03775978       1.22073293       1.03775978    
   4.4125000000000005        1.03810000       1.22014403       1.03810000    
   4.4249999999999998        1.03856993       1.21972108       1.03856993    
   4.4375000000000000        1.03881979       1.21919894       1.03881979    
   4.4500000000000002        1.03934002       1.21874404       1.03934002    
   4.4625000000000004        1.03957987       1.21827698       1.03957987    
   4.4750000000000005        1.04009008       1.21777999       1.04009008    
   4.4874999999999998        1.04025984       1.21737504       1.04025984    
   4.5000000000000000        1.04075003       1.21684194       1.04075003    
   4.5125000000000002        1.04091978       1.21649802       1.04091978    
   4.5250000000000004        1.04145002       1.21598792       1.04145002    
   4.5375000000000005        1.04155016       1.21564198       1.04155016    
   4.5499999999999998        1.04208994       1.21519101       1.04208994    
   4.5625000000000000        1.04220009       1.21480501       1.04220009    
   4.5750000000000002        1.04253006       1.21441007       1.04253006    
   4.5875000000000004        1.04273987       1.21399593       1.04273987    
   4.6000000000000005        1.04307032       1.21365404       1.04307032    
   4.6124999999999998        1.04330969       1.21320105       1.04330969    
   4.6250000000000000        1.04355001       1.21291304       1.04355001    
   4.6375000000000002        1.04383993       1.21247697       1.04383993    
   4.6500000000000004        1.04404974       1.21218801       1.04404974    
   4.6625000000000005        1.04432011       1.21180105       1.04432011    
   4.6749999999999998        1.04441023       1.21147704       1.04441023    
   4.6875000000000000        1.04476976       1.21113706       1.04476976    
   4.7000000000000002        1.04476976       1.21077394       1.04476976    
   4.7125000000000004        1.04519987       1.21048200       1.04519987    
   4.7250000000000005        1.04523039       1.21007895       1.04523039    
   4.7374999999999998        1.04557991       1.20984006       1.04557991    
   4.7500000000000000        1.04558992       1.20943701       1.04558992    
   4.7625000000000002        1.04587030       1.20920897       1.04587030    
   4.7750000000000004        1.04589033       1.20884597       1.04589033    
   4.7875000000000005        1.04620981       1.20858800       1.04620981    
   4.8000000000000007        1.04628992       1.20827007       1.04628992    
   4.8125000000000000        1.04650021       1.20797396       1.04650021    
   4.8250000000000002        1.04663992       1.20770597       1.04663992    
   4.8375000000000004        1.04673004       1.20737004       1.04673004    
   4.8500000000000005        1.04696989       1.20714104       1.04696989    
   4.8625000000000007        1.04702997       1.20677197       1.04702997    
   4.8750000000000000        1.04728985       1.20658493       1.04728985    
   4.8875000000000002        1.04730988       1.20623803       1.04730988    
   4.9000000000000004        1.04759979       1.20602608       1.04759979    
   4.9125000000000005        1.04754019       1.20572996       1.04754019    
   4.9250000000000007        1.04786015       1.20548797       1.04786015    
   4.9375000000000000        1.04784966       1.20522594       1.04784966    
   4.9500000000000002        1.04816008       1.20494902       1.04816008    
   4.9625000000000004        1.04818010       1.20474100       1.04818010    
   4.9750000000000005        1.04828024       1.20443904       1.04828024    
   4.9875000000000007        1.04840994       1.20425904       1.04840994    
   5.0000000000000000        1.04854965       1.20393801       1.04854965    
   5.0125000000000002        1.04872990       1.20378208       1.04872990    
   5.0250000000000004        1.04889011       1.20343804       1.04889011    
   5.0375000000000005        1.04910040       1.20330501       1.04910040    
   5.0500000000000007        1.04910994       1.20300293       1.04910994    
   5.0625000000000000        1.04935980       1.20285296       1.04935980    
   5.0750000000000002        1.04942989       1.20260298       1.04942989    
   5.0875000000000004        1.04971027       1.20239997       1.04971027    
   5.1000000000000005        1.04976988       1.20219398       1.04976988    
   5.1125000000000007        1.04999971       1.20195603       1.04999971    
   5.1250000000000000        1.05008984       1.20177400       1.05008984    
   5.1375000000000002        1.05031013       1.20151198       1.05031013    
   5.1500000000000004        1.05042028       1.20138299       1.05042028    
   5.1625000000000005        1.05064964       1.20108795       1.05064964    
   5.1750000000000007        1.05079985       1.20099199       1.05079985    
   5.1875000000000000        1.05099010       1.20069790       1.05099010    
   5.2000000000000002        1.05119991       1.20060503       1.05119991    
   5.2125000000000004        1.05133009       1.20033407       1.05133009    
   5.2250000000000005        1.05157995       1.20023096       1.05157995    
   5.2375000000000007        1.05172014       1.19999599       1.05172014    
   5.2500000000000000        1.05195999       1.19986510       1.05195999    
   5.2625000000000002        1.05214024       1.19967294       1.05214024    
   5.2750000000000004        1.05237007       1.19951606       1.05237007    
   5.2875000000000005        1.05251980       1.19935703       1.05251980    
   5.3000000000000007        1.05278015       1.19916296       1.05278015    
   5.3125000000000000        1.05295038       1.19903505       1.05295038    
   5.3250000000000002        1.05317974       1.19879603       1.05317974    
   5.3375000000000004        1.05337000       1.19871497       1.05337000    
   5.3500000000000005        1.05356026       1.19843507       1.05356026    
   5.3625000000000007        1.05378962       1.19837594       1.05378962    
   5.3750000000000000        1.05396986       1.19814491       1.05395985    
   5.3875000000000002        1.05422020       1.19804204       1.05421019    
   5.4000000000000004        1.05440998       1.19787598       1.05439997    
   5.4125000000000005        1.05466986       1.19771802       1.05465984    
   5.4250000000000007        1.05488014       1.19759607       1.05486012    
   5.4375000000000000        1.05511999       1.19740295       1.05510998    
   5.4500000000000002        1.05530977       1.19731593       1.05529976    
   5.4625000000000004        1.05556011       1.19711399       1.05555010    
   5.4750000000000005        1.05577993       1.19704795       1.05576992    
   5.4875000000000007        1.05603981       1.19686294       1.05602980    
   5.5000000000000000        1.05630016       1.19679797       1.05629015    
   5.5125000000000002        1.05655003       1.19660199       1.05654001    
   5.5250000000000004        1.05678988       1.19649506       1.05677986    
   5.5375000000000005        1.05702972       1.19632411       1.05701971    
   5.5500000000000007        1.05728006       1.19620299       1.05726004    
   5.5625000000000000        1.05754995       1.19606197       1.05752993    
   5.5750000000000002        1.05778980       1.19591701       1.05777979    
   5.5875000000000004        1.05805016       1.19579899       1.05803013    
   5.6000000000000005        1.05832005       1.19562805       1.05830002    
   5.6125000000000007        1.05860996       1.19556403       1.05858994    
   5.6250000000000000        1.05885983       1.19536805       1.05883980    
   5.6375000000000002        1.05914021       1.19532800       1.05912018    
   5.6500000000000004        1.05937004       1.19514501       1.05935001    
   5.6625000000000005        1.05965996       1.19505703       1.05963993    
   5.6750000000000007        1.05992031       1.19490004       1.05989027    
   5.6875000000000000        1.06016970       1.19478202       1.06015015    
   5.7000000000000002        1.06046009       1.19465208       1.06043005    
   5.7125000000000004        1.06071997       1.19449604       1.06068993    
   5.7250000000000005        1.06103039       1.19439101       1.06100035    
   5.7375000000000007        1.06130981       1.19420409       1.06128979    
   5.7500000000000000        1.06162024       1.19413805       1.06159019    
   5.7625000000000002        1.06190014       1.19391799       1.06187010    
   5.7750000000000004        1.06224012       1.19387400       1.06221008    
   5.7875000000000005        1.06254005       1.19367099       1.06251001    
   5.8000000000000007        1.06287003       1.19359100       1.06283998    
   5.8125000000000000        1.06317997       1.19341397       1.06315994    
   5.8250000000000002        1.06350994       1.19330406       1.06348991    
   5.8375000000000004        1.06384039       1.19315791       1.06382036    
   5.8500000000000005        1.06414986       1.19300890       1.06412983    
   5.8625000000000007        1.06449986       1.19289303       1.06447983    
   5.8750000000000000        1.06482029       1.19271708       1.06480026    
   5.8875000000000002        1.06518030       1.19263196       1.06516027    
   5.9000000000000004        1.06549978       1.19241190       1.06547976    
   5.9125000000000005        1.06585979       1.19234395       1.06583977    
   5.9250000000000007        1.06622028       1.19210601       1.06620026    
   5.9375000000000000        1.06661987       1.19206297       1.06659985    
   5.9500000000000002        1.06701994       1.19184899       1.06700993    
   5.9625000000000004        1.06739998       1.19176102       1.06738997    
   5.9750000000000005        1.06781006       1.19156504       1.06780005    
   5.9875000000000007        1.06817961       1.19143605       1.06816959    


==> Circular_shear/n128/Circular_shear_n64_pressure_x_t01.txt <==
# TIME 0.1
# pressure
0 0.00311504
0.015625 0.00227743
0.03125 0.00143896
0.046875 0.000610384
0.0625 -0.000213957
0.078125 -0.00103964
0.09375 -0.00187237
0.109375 -0.00271808
0.125 -0.00358307
0.140625 -0.00447409
0.15625 -0.00539856
0.171875 -0.0063647
0.1875 -0.00738183
0.203125 -0.00846064
0.21875 -0.00961362
0.234375 -0.0108556
0.25 -0.0122043
0.265625 -0.0136816
0.28125 -0.0153148
0.296875 -0.0171384
0.3125 -0.0191969
0.328125 -0.0215489
0.34375 -0.0242725
0.359375 -0.0274735
0.375 -0.0312957
0.390625 -0.0359313
0.40625 -0.0416256
0.421875 -0.0486591
0.4375 -0.0572506
0.453125 -0.0671663
0.46875 -0.0766537
0.484375 0.0798982
0.5 0.461739
0.515625 0.713037
0.53125 0.711187
0.546875 0.701891
0.5625 0.68994
0.578125 0.676639
0.59375 0.662836
0.609375 0.649059
0.625 0.635618
0.640625 0.622689
0.65625 0.610364
0.671875 0.598688
0.6875 0.58768
0.703125 0.577342
0.71875 0.567668
0.734375 0.558645
0.75 0.550259
0.765625 0.542495
0.78125 0.535336
0.796875 0.528766
0.8125 0.522769
0.828125 0.51733
0.84375 0.512435
0.859375 0.508069
0.875 0.504221
0.890625 0.500879
0.90625 0.498034
0.921875 0.495676
0.9375 0.493798
0.953125 0.492395
0.96875 0.491463
0.984375 0.490997
1 0.490997
1.01562 0.491463
1.03125 0.492395
1.04688 0.493798
1.0625 0.495676
1.07812 0.498034
1.09375 0.50088
1.10938 0.504222
1.125 0.50807
1.14062 0.512436
1.15625 0.517332
1.17188 0.522771
1.1875 0.528768
1.20312 0.535338
1.21875 0.542497
1.23438 0.550261
1.25 0.558647
1.26562 0.567669
1.28125 0.577343
1.29688 0.58768
1.3125 0.598687
1.32812 0.610362
1.34375 0.622686
1.35938 0.635614
1.375 0.649052
1.39062 0.662823
1.40625 0.676602
1.42188 0.689822
1.4375 0.701515
1.45312 0.709988
1.46875 0.70937
1.48438 0.453325
1.5 0.0663648
1.51562 -0.0816769
1.53125 -0.0689639
1.54688 -0.0579238
1.5625 -0.0489086
1.57812 -0.0417131
1.59375 -0.0359576
1.60938 -0.0312995
1.625 -0.0274699
1.64062 -0.0242671
1.65625 -0.0215437
1.67188 -0.0191925
1.6875 -0.0171349
1.70312 -0.0153121
1.71875 -0.0136795
1.73438 -0.0122026
1.75 -0.0108543
1.76562 -0.00961264
1.78125 -0.00845988
1.79688 -0.00738124
1.8125 -0.00636424
1.82812 -0.00539819
1.84375 -0.00447381
1.85938 -0.00358285
1.875 -0.00271792
1.89062 -0.00187225
1.90625 -0.00103956
1.92188 -0.000213911
1.9375 0.000610397
1.95312 0.00143894
1.96875 0.00227738
1.98438 0.00311496


==> Circular_shear/n128/Circular_shear_n64_pressure_x_t12.txt <==
# TIME 1.2
# pressure
0 -0.0012795
0.015625 -0.00112839
0.03125 -0.000989014
0.046875 -0.000853302
0.0625 -0.000721038
0.078125 -0.000592055
0.09375 -0.000466213
0.109375 -0.000343409
0.125 -0.000223576
0.140625 -0.000106696
0.15625 7.19411e-06
0.171875 0.000117993
0.1875 0.000225522
0.203125 0.000329514
0.21875 0.000429595
0.234375 0.000525272
0.25 0.000615915
0.265625 0.000700741
0.28125 0.000778805
0.296875 0.000848992
0.3125 0.000910014
0.328125 0.000960392
0.34375 0.000998421
0.359375 0.00102198
0.375 0.00102807
0.390625 0.00101181
0.40625 0.000964182
0.421875 0.000867117
0.4375 0.000683382
0.453125 0.000331533
0.46875 -0.000338924
0.484375 0.0352612
0.5 0.267487
0.515625 0.507955
0.53125 0.553114
0.546875 0.553162
0.5625 0.55303
0.578125 0.552847
0.59375 0.552673
0.609375 0.55252
0.625 0.552381
0.640625 0.55225
0.65625 0.552118
0.671875 0.551979
0.6875 0.551834
0.703125 0.551682
0.71875 0.551526
0.734375 0.551371
0.75 0.551221
0.765625 0.551081
0.78125 0.550954
0.796875 0.550842
0.8125 0.550745
0.828125 0.550666
0.84375 0.550602
0.859375 0.550553
0.875 0.550516
0.890625 0.55049
0.90625 0.550472
0.921875 0.550461
0.9375 0.550455
0.953125 0.550451
0.96875 0.550449
0.984375 0.550449
1 0.550449
1.01562 0.550449
1.03125 0.550451
1.04688 0.550455
1.0625 0.550461
1.07812 0.550472
1.09375 0.55049
1.10938 0.550516
1.125 0.550553
1.14062 0.550603
1.15625 0.550667
1.17188 0.550746
1.1875 0.550843
1.20312 0.550955
1.21875 0.551083
1.23438 0.551223
1.25 0.551373
1.26562 0.551529
1.28125 0.551685
1.29688 0.551837
1.3125 0.551984
1.32812 0.552123
1.34375 0.552256
1.35938 0.55239
1.375 0.552531
1.39062 0.552692
1.40625 0.552881
1.42188 0.553095
1.4375 0.553294
1.45312 0.553439
1.46875 0.508963
1.48438 0.268588
1.5 0.0363529
1.51562 -2.96979e-05
1.53125 0.000449211
1.54688 0.00074318
1.5625 0.000898939
1.57812 0.00098079
1.59375 0.00102041
1.60938 0.0010326
1.625 0.00102447
1.64062 0.000999897
1.65625 0.000961336
1.67188 0.000910663
1.6875 0.000849467
1.70312 0.000779165
1.71875 0.000701019
1.73438 0.000616131
1.75 0.000525437
1.76562 0.000429718
1.78125 0.000329601
1.79688 0.000225577
1.8125 0.000118019
1.82812 7.19259e-06
1.84375 -0.000106724
1.85938 -0.000223629
1.875 -0.000343489
1.89062 -0.00046632
1.90625 -0.000592191
1.92188 -0.000721207
1.9375 -0.000853508
1.95312 -0.000989261
1.96875 -0.00112868
1.98438 -0.00127984


==> Circular_shear/n128/Circular_shear_n64_pressure_x_t50.txt <==
# TIME 5
# pressure
0 0.000410195
0.015625 0.000348794
0.03125 0.000287926
0.046875 0.000227395
0.0625 0.000166989
0.078125 0.000106492
0.09375 4.56846e-05
0.109375 -1.56596e-05
0.125 -7.77786e-05
0.140625 -0.000140922
0.15625 -0.000205355
0.171875 -0.000271361
0.1875 -0.000339248
0.203125 -0.000409349
0.21875 -0.000482034
0.234375 -0.000557715
0.25 -0.000636857
0.265625 -0.000719994
0.28125 -0.000807746
0.296875 -0.000900849
0.3125 -0.00100018
0.328125 -0.00110681
0.34375 -0.001222
0.359375 -0.00134723
0.375 -0.00148391
0.390625 -0.00163259
0.40625 -0.00179041
0.421875 -0.00194398
0.4375 -0.00205065
0.453125 -0.00199283
0.46875 -0.00144931
0.484375 0.143344
0.5 0.433883
0.515625 0.579553
0.53125 0.578606
0.546875 0.578223
0.5625 0.578035
0.578125 0.577899
0.59375 0.57777
0.609375 0.57764
0.625 0.577508
0.640625 0.577376
0.65625 0.577248
0.671875 0.577123
0.6875 0.577004
0.703125 0.576891
0.71875 0.576783
0.734375 0.576682
0.75 0.576588
0.765625 0.576499
0.78125 0.576417
0.796875 0.576342
0.8125 0.576272
0.828125 0.576209
0.84375 0.576152
0.859375 0.576101
0.875 0.576055
0.890625 0.576016
0.90625 0.575983
0.921875 0.575955
0.9375 0.575933
0.953125 0.575916
0.96875 0.575905
0.984375 0.5759
1 0.5759
1.01562 0.575905
1.03125 0.575916
1.04688 0.575933
1.0625 0.575955
1.07812 0.575983
1.09375 0.576016
1.10938 0.576055
1.125 0.576101
1.14062 0.576152
1.15625 0.576209
1.17188 0.576272
1.1875 0.576341
1.20312 0.576417
1.21875 0.576499
1.23438 0.576587
1.25 0.576682
1.26562 0.576783
1.28125 0.57689
1.29688 0.577004
1.3125 0.577123
1.32812 0.577247
1.34375 0.577376
1.35938 0.577507
1.375 0.577639
1.39062 0.577769
1.40625 0.577897
1.42188 0.578033
1.4375 0.57822
1.45312 0.578603
1.46875 0.579549
1.48438 0.433876
1.5 0.143342
1.51562 -0.00144954
1.53125 -0.00199354
1.54688 -0.00205123
1.5625 -0.00194437
1.57812 -0.00179066
1.59375 -0.00163276
1.60938 -0.00148404
1.625 -0.00134733
1.64062 -0.00122208
1.65625 -0.00110687
1.67188 -0.00100024
1.6875 -0.000900902
1.70312 -0.000807798
1.71875 -0.000720046
1.73438 -0.000636911
1.75 -0.000557771
1.76562 -0.000482094
1.78125 -0.000409412
1.79688 -0.000339315
1.8125 -0.000271434
1.82812 -0.000205433
1.84375 -0.000141005
1.85938 -7.78676e-05
1.875 -1.57548e-05
1.89062 4.5583e-05
1.90625 0.000106383
1.92188 0.000166873
1.9375 0.000227272
1.95312 0.000287795
1.96875 0.000348656
1.98438 0.000410047


==> Circular_shear/n128/Circular_shear_n64_pressure_z_t01.txt <==
# TIME 0.1
# pressure
0 -0.00437839
0.015625 -0.00325446
0.03125 -0.0021089
0.046875 -0.000979135
0.0625 0.000139602
0.078125 0.00125171
0.09375 0.00236146
0.109375 0.00347303
0.125 0.00459047
0.140625 0.00571779
0.15625 0.00685889
0.171875 0.00801756
0.1875 0.00919753
0.203125 0.0104024
0.21875 0.0116355
0.234375 0.0129
0.25 0.0141988
0.265625 0.0155342
0.28125 0.0169081
0.296875 0.0183212
0.3125 0.0197733
0.328125 0.0212621
0.34375 0.0227827
0.359375 0.0243265
0.375 0.0258786
0.390625 0.0274154
0.40625 0.0289016
0.421875 0.0302968
0.4375 0.0315894
0.453125 0.0329609
0.46875 0.0350558
0.484375 0.064058
0.5 0.149414
0.515625 0.210717
0.53125 0.217601
0.546875 0.227112
0.5625 0.237738
0.578125 0.249083
0.59375 0.260982
0.609375 0.273327
0.625 0.286019
0.640625 0.298961
0.65625 0.312055
0.671875 0.325205
0.6875 0.338319
0.703125 0.351311
0.71875 0.364094
0.734375 0.376592
0.75 0.388727
0.765625 0.400431
0.78125 0.411639
0.796875 0.422289
0.8125 0.432326
0.828125 0.4417
0.84375 0.450364
0.859375 0.458276
0.875 0.4654
0.890625 0.471703
0.90625 0.477156
0.921875 0.481737
0.9375 0.485426
0.953125 0.488205
0.96875 0.490065
0.984375 0.490997
1 0.490997
1.01562 0.490065
1.03125 0.488205
1.04688 0.485426
1.0625 0.481737
1.07812 0.477156
1.09375 0.471703
1.10938 0.4654
1.125 0.458276
1.14062 0.450364
1.15625 0.4417
1.17188 0.432326
1.1875 0.422289
1.20312 0.411639
1.21875 0.400431
1.23438 0.388727
1.25 0.376592
1.26562 0.364094
1.28125 0.351311
1.29688 0.338319
1.3125 0.325205
1.32812 0.312055
1.34375 0.298961
1.35938 0.286019
1.375 0.273327
1.39062 0.260982
1.40625 0.249083
1.42188 0.237738
1.4375 0.227112
1.45312 0.217601
1.46875 0.210717
1.48438 0.149414
1.5 0.064058
1.51562 0.0350558
1.53125 0.0329609
1.54688 0.0315894
1.5625 0.0302968
1.57812 0.0289016
1.59375 0.0274154
1.60938 0.0258786
1.625 0.0243265
1.64062 0.0227827
1.65625 0.0212621
1.67188 0.0197733
1.6875 0.0183212
1.70312 0.0169081
1.71875 0.0155342
1.73438 0.0141988
1.75 0.0129
1.76562 0.0116355
1.78125 0.0104024
1.79688 0.00919753
1.8125 0.00801756
1.82812 0.00685889
1.84375 0.00571779
1.85938 0.00459047
1.875 0.00347303
1.89062 0.00236146
1.90625 0.00125171
1.92188 0.000139602
1.9375 -0.000979135
1.95312 -0.0021089
1.96875 -0.00325446
1.98438 -0.00437839


==> Circular_shear/n128/Circular_shear_n64_pressure_z_t12.txt <==
# TIME 1.2
# pressure
0 0.0042227
0.015625 0.00337112
0.03125 0.00255341
0.046875 0.00174914
0.0625 0.000951549
0.078125 0.000154091
0.09375 -0.000649824
0.109375 -0.00146702
0.125 -0.00230468
0.140625 -0.00317043
0.15625 -0.00407247
0.171875 -0.00501972
0.1875 -0.00602189
0.203125 -0.00708967
0.21875 -0.00823491
0.234375 -0.00947079
0.25 -0.0108122
0.265625 -0.0122759
0.28125 -0.0138817
0.296875 -0.0156527
0.3125 -0.0176173
0.328125 -0.0198098
0.34375 -0.0222735
0.359375 -0.025061
0.375 -0.0282339
0.390625 -0.0318538
0.40625 -0.0359526
0.421875 -0.0404389
0.4375 -0.0451753
0.453125 -0.00338195
0.46875 0.270684
0.484375 0.557971
0.5 0.603342
0.515625 0.597041
0.53125 0.591725
0.546875 0.587102
0.5625 0.5829
0.578125 0.57901
0.59375 0.575391
0.609375 0.572035
0.625 0.568944
0.640625 0.566124
0.65625 0.563576
0.671875 0.561299
0.6875 0.559288
0.703125 0.557532
0.71875 0.556021
0.734375 0.554739
0.75 0.553669
0.765625 0.552792
0.78125 0.55209
0.796875 0.55154
0.8125 0.551123
0.828125 0.550819
0.84375 0.550608
0.859375 0.550473
0.875 0.550395
0.890625 0.550362
0.90625 0.550358
0.921875 0.550372
0.9375 0.550395
0.953125 0.550419
0.96875 0.550438
0.984375 0.550449
1 0.550449
1.01562 0.550438
1.03125 0.550419
1.04688 0.550395
1.0625 0.550372
1.07812 0.550358
1.09375 0.550362
1.10938 0.550395
1.125 0.550473
1.14062 0.550608
1.15625 0.550819
1.17188 0.551123
1.1875 0.55154
1.20312 0.55209
1.21875 0.552792
1.23438 0.553669
1.25 0.554739
1.26562 0.556021
1.28125 0.557532
1.29688 0.559288
1.3125 0.561299
1.32812 0.563576
1.34375 0.566124
1.35938 0.568944
1.375 0.572035
1.39062 0.575391
1.40625 0.57901
1.42188 0.5829
1.4375 0.587102
1.45312 0.591725
1.46875 0.597041
1.48438 0.603342
1.5 0.557971
1.51562 0.270684
1.53125 -0.00338195
1.54688 -0.0451753
1.5625 -0.0404389
1.57812 -0.0359526
1.59375 -0.0318538
1.60938 -0.0282339
1.625 -0.025061
1.64062 -0.0222735
1.65625 -0.0198098
1.67188 -0.0176173
1.6875 -0.0156527
1.70312 -0.0138817
1.71875 -0.0122759
1.73438 -0.0108122
1.75 -0.00947079
1.76562 -0.00823491
1.78125 -0.00708967
1.79688 -0.00602189
1.8125 -0.00501972
1.82812 -0.00407247
1.84375 -0.00317043
1.85938 -0.00230468
1.875 -0.00146702
1.89062 -0.000649824
1.90625 0.000154091
1.92188 0.000951549
1.9375 0.00174914
1.95312 0.00255341
1.96875 0.00337112
1.98438 0.0042227


==> Circular_shear/n128/Circular_shear_n64_pressure_z_t50.txt <==
# TIME 5
# pressure
0 -0.00122635
0.015625 -0.0010587
0.03125 -0.000894886
0.046875 -0.00073398
0.0625 -0.000575125
0.078125 -0.000417483
0.09375 -0.000260228
0.109375 -0.000102531
0.125 5.64453e-05
0.140625 0.000217558
0.15625 0.000381691
0.171875 0.000549766
0.1875 0.000722752
0.203125 0.000901675
0.21875 0.00108763
0.234375 0.00128178
0.25 0.00148539
0.265625 0.00169981
0.28125 0.00192649
0.296875 0.00216699
0.3125 0.00242295
0.328125 0.00269608
0.34375 0.00298805
0.359375 0.0033003
0.375 0.00363366
0.390625 0.00398738
0.40625 0.00435727
0.421875 0.0047315
0.4375 0.00508222
0.453125 0.00534927
0.46875 0.00546816
0.484375 0.0847794
0.5 0.35208
0.515625 0.555891
0.53125 0.570047
0.546875 0.570827
0.5625 0.571401
0.578125 0.571839
0.59375 0.572199
0.609375 0.572513
0.625 0.572799
0.640625 0.573065
0.65625 0.573315
0.671875 0.573551
0.6875 0.573776
0.703125 0.573989
0.71875 0.57419
0.734375 0.574381
0.75 0.57456
0.765625 0.574728
0.78125 0.574885
0.796875 0.57503
0.8125 0.575165
0.828125 0.575288
0.84375 0.5754
0.859375 0.5755
0.875 0.575589
0.890625 0.575667
0.90625 0.575733
0.921875 0.575789
0.9375 0.575833
0.953125 0.575866
0.96875 0.575889
0.984375 0.5759
1 0.5759
1.01562 0.575889
1.03125 0.575866
1.04688 0.575833
1.0625 0.575789
1.07812 0.575733
1.09375 0.575667
1.10938 0.575589
1.125 0.5755
1.14062 0.5754
1.15625 0.575288
1.17188 0.575165
1.1875 0.57503
1.20312 0.574885
1.21875 0.574728
1.23438 0.57456
1.25 0.574381
1.26562 0.57419
1.28125 0.573989
1.29688 0.573776
1.3125 0.573551
1.32812 0.573315
1.34375 0.573065
1.35938 0.572799
1.375 0.572513
1.39062 0.572199
1.40625 0.571839
1.42188 0.571401
1.4375 0.570827
1.45312 0.570047
1.46875 0.555891
1.48438 0.35208
1.5 0.0847794
1.51562 0.00546816
1.53125 0.00534927
1.54688 0.00508222
1.5625 0.0047315
1.57812 0.00435727
1.59375 0.00398738
1.60938 0.00363366
1.625 0.0033003
1.64062 0.00298805
1.65625 0.00269608
1.67188 0.00242295
1.6875 0.00216699
1.70312 0.00192649
1.71875 0.00169981
1.73438 0.00148539
1.75 0.00128178
1.76562 0.00108763
1.78125 0.000901675
1.79688 0.000722752
1.8125 0.000549766
1.82812 0.000381691
1.84375 0.000217558
1.85938 5.64453e-05
1.875 -0.000102531
1.89062 -0.000260228
1.90625 -0.000417483
1.92188 -0.000575125
1.9375 -0.00073398
1.95312 -0.000894886
1.96875 -0.0010587
1.98438 -0.00122635


==> Circular_shear/n256/Circular_shear_n128_pressure_x_t01.txt <==
# TIME 0.1
# pressure
0 0.00307444
0.0078125 0.00269359
0.015625 0.00230076
0.0234375 0.00191198
0.03125 0.0015264
0.0390625 0.00114333
0.046875 0.000762106
0.0546875 0.000382047
0.0625 2.47829e-06
0.0703125 -0.000377276
0.078125 -0.0007579
0.0859375 -0.00114008
0.09375 -0.00152453
0.101562 -0.00191196
0.109375 -0.00230309
0.117188 -0.00269869
0.125 -0.00309952
0.132812 -0.0035064
0.140625 -0.00392014
0.148438 -0.00434162
0.15625 -0.00477175
0.164062 -0.00521147
0.171875 -0.00566177
0.179688 -0.00612372
0.1875 -0.00659843
0.195312 -0.00708707
0.203125 -0.0075909
0.210938 -0.00811127
0.21875 -0.0086496
0.226562 -0.00920744
0.234375 -0.00978644
0.242188 -0.0103884
0.25 -0.0110152
0.257812 -0.0116689
0.265625 -0.0123519
0.273438 -0.0130665
0.28125 -0.0138155
0.289062 -0.0146019
0.296875 -0.0154288
0.304688 -0.0162998
0.3125 -0.0172189
0.320312 -0.0181904
0.328125 -0.0192192
0.335938 -0.0203105
0.34375 -0.0214703
0.351562 -0.0227054
0.359375 -0.0240231
0.367188 -0.0254318
0.375 -0.0269408
0.382812 -0.0285604
0.390625 -0.0303022
0.398438 -0.0321788
0.40625 -0.0342041
0.414062 -0.0363927
0.421875 -0.0387594
0.429688 -0.0413182
0.4375 -0.0440801
0.445312 -0.0470492
0.453125 -0.0502172
0.460938 -0.0535646
0.46875 -0.0570833
0.476562 -0.0609935
0.484375 -0.0678936
0.492188 0.044033
0.5 0.437725
0.507812 0.726021
0.515625 0.735486
0.523438 0.727105
0.53125 0.718143
0.539062 0.709358
0.546875 0.700788
0.554688 0.692425
0.5625 0.684265
0.570312 0.676305
0.578125 0.668545
0.585938 0.660983
0.59375 0.653614
0.601562 0.646436
0.609375 0.639445
0.617188 0.632636
0.625 0.626006
0.632812 0.619552
0.640625 0.613271
0.648438 0.607159
0.65625 0.601214
0.664062 0.595434
0.671875 0.589816
0.679688 0.584358
0.6875 0.579058
0.695312 0.573914
0.703125 0.568925
0.710938 0.564088
0.71875 0.559402
0.726562 0.554864
0.734375 0.550475
0.742188 0.546231
0.75 0.542132
0.757812 0.538176
0.765625 0.534361
0.773438 0.530687
0.78125 0.527152
0.789062 0.523755
0.796875 0.520494
0.804688 0.517368
0.8125 0.514377
0.820312 0.511519
0.828125 0.508793
0.835938 0.506198
0.84375 0.503733
0.851562 0.501397
0.859375 0.49919
0.867188 0.49711
0.875 0.495156
0.882812 0.493329
0.890625 0.491626
0.898438 0.490048
0.90625 0.488594
0.914062 0.487263
0.921875 0.486055
0.929688 0.484969
0.9375 0.484005
0.945312 0.483162
0.953125 0.48244
0.960938 0.481839
0.96875 0.481359
0.976562 0.480998
0.984375 0.480758
0.992188 0.480638
1 0.480638
1.00781 0.480758
1.01562 0.480998
1.02344 0.481359
1.03125 0.481839
1.03906 0.48244
1.04688 0.483162
1.05469 0.484005
1.0625 0.484969
1.07031 0.486055
1.07812 0.487263
1.08594 0.488594
1.09375 0.490048
1.10156 0.491626
1.10938 0.493329
1.11719 0.495156
1.125 0.49711
1.13281 0.49919
1.14062 0.501397
1.14844 0.503733
1.15625 0.506198
1.16406 0.508793
1.17188 0.511519
1.17969 0.514377
1.1875 0.517368
1.19531 0.520494
1.20312 0.523755
1.21094 0.527152
1.21875 0.530688
1.22656 0.534362
1.23438 0.538176
1.24219 0.542132
1.25 0.546232
1.25781 0.550475
1.26562 0.554865
1.27344 0.559402
1.28125 0.564088
1.28906 0.568925
1.29688 0.573915
1.30469 0.579058
1.3125 0.584358
1.32031 0.589815
1.32812 0.595433
1.33594 0.601213
1.34375 0.607158
1.35156 0.613269
1.35938 0.61955
1.36719 0.626004
1.375 0.632633
1.38281 0.639441
1.39062 0.646431
1.39844 0.653608
1.40625 0.660975
1.41406 0.668536
1.42188 0.676294
1.42969 0.684252
1.4375 0.692412
1.44531 0.700774
1.45312 0.709342
1.46094 0.718117
1.46875 0.727047
1.47656 0.735413
1.48438 0.726258
1.49219 0.439019
1.5 0.0470725
1.50781 -0.0675721
1.51562 -0.0610826
1.52344 -0.0571677
1.53125 -0.0536205
1.53906 -0.050255
1.54688 -0.0470733
1.55469 -0.044095
1.5625 -0.0413269
1.57031 -0.0387641
1.57812 -0.0363949
1.58594 -0.0342049
1.59375 -0.0321788
1.60156 -0.0303017
1.60938 -0.0285597
1.61719 -0.0269399
1.625 -0.025431
1.63281 -0.0240223
1.64062 -0.0227047
1.64844 -0.0214697
1.65625 -0.0203099
1.66406 -0.0192186
1.67188 -0.01819
1.67969 -0.0172185
1.6875 -0.0162995
1.69531 -0.0154285
1.70312 -0.0146016
1.71094 -0.0138153
1.71875 -0.0130663
1.72656 -0.0123517
1.73438 -0.0116687
1.74219 -0.011015
1.75 -0.0103882
1.75781 -0.00978631
1.76562 -0.00920733
1.77344 -0.0086495
1.78125 -0.00811118
1.78906 -0.00759082
1.79688 -0.007087
1.80469 -0.00659836
1.8125 -0.00612367
1.82031 -0.00566172
1.82812 -0.00521142
1.83594 -0.00477171
1.84375 -0.00434159
1.85156 -0.00392011
1.85938 -0.00350637
1.86719 -0.0030995
1.875 -0.00269867
1.88281 -0.00230307
1.89062 -0.00191194
1.89844 -0.00152452
1.90625 -0.00114007
1.91406 -0.00075789
1.92188 -0.000377268
1.92969 2.48512e-06
1.9375 0.000382052
1.94531 0.00076211
1.95312 0.00114333
1.96094 0.0015264
1.96875 0.00191198
1.97656 0.00230076
1.98438 0.00269359
1.99219 0.00307444


==> Circular_shear/n256/Circular_shear_n128_pressure_x_t12.txt <==
# TIME 1.2
# pressure
0 -0.00121339
0.0078125 -0.0011423
0.015625 -0.00108171
0.0234375 -0.00102199
0.03125 -0.000963101
0.0390625 -0.00090503
0.046875 -0.000847764
0.0546875 -0.000791294
0.0625 -0.000735609
0.0703125 -0.000680701
0.078125 -0.000626562
0.0859375 -0.000573186
0.09375 -0.00052057
0.101562 -0.000468712
0.109375 -0.000417613
0.117188 -0.000367275
0.125 -0.000317705
0.132812 -0.000268912
0.140625 -0.000220909
0.148438 -0.000173711
0.15625 -0.000127339
0.164062 -8.18183e-05
0.171875 -3.71787e-05
0.179688 6.54466e-06
0.1875 4.93107e-05
0.195312 9.10721e-05
0.203125 0.000131775
0.210938 0.000171357
0.21875 0.000209748
0.226562 0.000246872
0.234375 0.00028264
0.242188 0.000316955
0.25 0.00034971
0.257812 0.000380786
0.265625 0.000410055
0.273438 0.000437375
0.28125 0.000462592
0.289062 0.000485542
0.296875 0.000506047
0.304688 0.000523917
0.3125 0.000538949
0.320312 0.000550929
0.328125 0.00055963
0.335938 0.000564813
0.34375 0.000566227
0.351562 0.000563608
0.359375 0.000556679
0.367188 0.000545148
0.375 0.000528715
0.382812 0.000507071
0.390625 0.000479911
0.398438 0.000446958
0.40625 0.000408005
0.414062 0.000362997
0.421875 0.000312178
0.429688 0.000256341
0.4375 0.000197247
0.445312 0.000138279
0.453125 8.53784e-05
0.460938 4.8112e-05
0.46875 4.01044e-05
0.476562 7.67451e-05
0.484375 0.000196563
0.492188 0.00474782
0.5 0.171166
0.507812 0.435921
0.515625 0.53764
0.523438 0.536935
0.53125 0.536494
0.539062 0.536173
0.546875 0.535942
0.554688 0.535772
0.5625 0.53564
0.570312 0.535533
0.578125 0.535441
0.585938 0.535359
0.59375 0.535283
0.601562 0.535212
0.609375 0.535143
0.617188 0.535075
0.625 0.535007
0.632812 0.534939
0.640625 0.53487
0.648438 0.534799
0.65625 0.534727
0.664062 0.534653
0.671875 0.534576
0.679688 0.534498
0.6875 0.534419
0.695312 0.534338
0.703125 0.534256
0.710938 0.534173
0.71875 0.534091
0.726562 0.534009
0.734375 0.533928
0.742188 0.533848
0.75 0.53377
0.757812 0.533695
0.765625 0.533623
0.773438 0.533554
0.78125 0.533488
0.789062 0.533427
0.796875 0.533369
0.804688 0.533315
0.8125 0.533265
0.820312 0.53322
0.828125 0.533178
0.835938 0.53314
0.84375 0.533107
0.851562 0.533076
0.859375 0.53305
0.867188 0.533026
0.875 0.533006
0.882812 0.532989
0.890625 0.532974
0.898438 0.532961
0.90625 0.53295
0.914062 0.532941
0.921875 0.532934
0.929688 0.532928
0.9375 0.532924
0.945312 0.53292
0.953125 0.532917
0.960938 0.532915
0.96875 0.532913
0.976562 0.532912
0.984375 0.532912
0.992188 0.532911
1 0.532911
1.00781 0.532912
1.01562 0.532912
1.02344 0.532913
1.03125 0.532915
1.03906 0.532917
1.04688 0.53292
1.05469 0.532924
1.0625 0.532928
1.07031 0.532934
1.07812 0.532941
1.08594 0.53295
1.09375 0.532961
1.10156 0.532974
1.10938 0.532989
1.11719 0.533006
1.125 0.533026
1.13281 0.53305
1.14062 0.533076
1.14844 0.533107
1.15625 0.53314
1.16406 0.533178
1.17188 0.533219
1.17969 0.533265
1.1875 0.533315
1.19531 0.533369
1.20312 0.533426
1.21094 0.533488
1.21875 0.533554
1.22656 0.533623
1.23438 0.533695
1.24219 0.53377
1.25 0.533848
1.25781 0.533927
1.26562 0.534008
1.27344 0.53409
1.28125 0.534173
1.28906 0.534255
1.29688 0.534337
1.30469 0.534418
1.3125 0.534498
1.32031 0.534576
1.32812 0.534652
1.33594 0.534726
1.34375 0.534798
1.35156 0.534869
1.35938 0.534938
1.36719 0.535006
1.375 0.535073
1.38281 0.535141
1.39062 0.53521
1.39844 0.535281
1.40625 0.535356
1.41406 0.535438
1.42188 0.535529
1.42969 0.535635
1.4375 0.535765
1.44531 0.535933
1.45312 0.536161
1.46094 0.536477
1.46875 0.536908
1.47656 0.5376
1.48438 0.435882
1.49219 0.171181
1.5 0.00472039
1.50781 0.000168479
1.51562 5.7937e-05
1.52344 2.86899e-05
1.53125 4.12598e-05
1.53906 8.12424e-05
1.54688 0.00013578
1.55469 0.000195749
1.5625 0.00025546
1.57031 0.000311678
1.57812 0.000362733
1.58594 0.000407888
1.59375 0.000446934
1.60156 0.000479944
1.60938 0.000507139
1.61719 0.000528804
1.625 0.00054525
1.63281 0.000556787
1.64062 0.000563718
1.64844 0.000566336
1.65625 0.000564919
1.66406 0.000559732
1.67188 0.000551025
1.67969 0.00053904
1.6875 0.000524001
1.69531 0.000506126
1.70312 0.000485615
1.71094 0.000462659
1.71875 0.000437435
1.72656 0.00041011
1.73438 0.000380835
1.74219 0.000349754
1.75 0.000316994
1.75781 0.000282674
1.76562 0.000246902
1.77344 0.000209774
1.78125 0.000171378
1.78906 0.000131792
1.79688 9.10859e-05
1.80469 4.9321e-05
1.8125 6.55151e-06
1.82031 -3.71751e-05
1.82812 -8.18179e-05
1.83594 -0.000127342
1.84375 -0.000173716
1.85156 -0.000220917
1.85938 -0.000268924
1.86719 -0.00031772
1.875 -0.000367293
1.88281 -0.000417634
1.89062 -0.000468736
1.89844 -0.000520597
1.90625 -0.000573217
1.91406 -0.000626596
1.92188 -0.000680739
1.92969 -0.000735651
1.9375 -0.00079134
1.94531 -0.000847815
1.95312 -0.000905085
1.96094 -0.000963161
1.96875 -0.00102206
1.97656 -0.00108178
1.98438 -0.00114237
1.99219 -0.00121347


==> Circular_shear/n256/Circular_shear_n128_pressure_x_t50.txt <==
# TIME 5
# pressure
0 0.000522533
0.0078125 0.000486336
0.015625 0.000450543
0.0234375 0.000415033
0.03125 0.00037976
0.0390625 0.000344687
0.046875 0.000309776
0.0546875 0.00027499
0.0625 0.000240291
0.0703125 0.000205643
0.078125 0.000171007
0.0859375 0.000136347
0.09375 0.000101623
0.101562 6.67974e-05
0.109375 3.18313e-05
0.117188 -3.31529e-06
0.125 -3.86829e-05
0.132812 -7.4313e-05
0.140625 -0.000110248
0.148438 -0.000146532
0.15625 -0.00018321
0.164062 -0.000220328
0.171875 -0.000257935
0.179688 -0.00029608
0.1875 -0.000334816
0.195312 -0.000374196
0.203125 -0.000414279
0.210938 -0.000455122
0.21875 -0.000496788
0.226562 -0.000539343
0.234375 -0.000582856
0.242188 -0.0006274
0.25 -0.000673053
0.257812 -0.000719897
0.265625 -0.00076802
0.273438 -0.000817515
0.28125 -0.000868482
0.289062 -0.000921029
0.296875 -0.000975271
0.304688 -0.00103133
0.3125 -0.00108935
0.320312 -0.00114947
0.328125 -0.00121185
0.335938 -0.00127667
0.34375 -0.00134412
0.351562 -0.00141441
0.359375 -0.00148778
0.367188 -0.00156449
0.375 -0.00164481
0.382812 -0.00172907
0.390625 -0.0018176
0.398438 -0.00191073
0.40625 -0.00200878
0.414062 -0.00211191
0.421875 -0.00222002
0.429688 -0.0023323
0.4375 -0.00244661
0.445312 -0.00255815
0.453125 -0.00265722
0.460938 -0.00272599
0.46875 -0.00273492
0.476562 -0.00265248
0.484375 -0.00117177
0.492188 0.156082
0.5 0.435119
0.507812 0.557625
0.515625 0.557106
0.523438 0.55674
0.53125 0.55652
0.539062 0.556381
0.546875 0.556282
0.554688 0.5562
0.5625 0.556124
0.570312 0.55605
0.578125 0.555976
0.585938 0.5559
0.59375 0.555824
0.601562 0.555749
0.609375 0.555673
0.617188 0.555598
0.625 0.555523
0.632812 0.55545
0.640625 0.555377
0.648438 0.555306
0.65625 0.555237
0.664062 0.555169
0.671875 0.555102
0.679688 0.555037
0.6875 0.554973
0.695312 0.554911
0.703125 0.55485
0.710938 0.554791
0.71875 0.554734
0.726562 0.554679
0.734375 0.554625
0.742188 0.554572
0.75 0.554522
0.757812 0.554473
0.765625 0.554425
0.773438 0.55438
0.78125 0.554336
0.789062 0.554293
0.796875 0.554252
0.804688 0.554213
0.8125 0.554176
0.820312 0.55414
0.828125 0.554106
0.835938 0.554073
0.84375 0.554042
0.851562 0.554013
0.859375 0.553985
0.867188 0.553959
0.875 0.553934
0.882812 0.553911
0.890625 0.553889
0.898438 0.553869
0.90625 0.553851
0.914062 0.553834
0.921875 0.553819
0.929688 0.553805
0.9375 0.553793
0.945312 0.553782
0.953125 0.553773
0.960938 0.553766
0.96875 0.55376
0.976562 0.553755
0.984375 0.553752
0.992188 0.553751
1 0.553751
1.00781 0.553752
1.01562 0.553755
1.02344 0.55376
1.03125 0.553766
1.03906 0.553773
1.04688 0.553782
1.05469 0.553793
1.0625 0.553805
1.07031 0.553819
1.07812 0.553834
1.08594 0.553851
1.09375 0.553869
1.10156 0.553889
1.10938 0.553911
1.11719 0.553934
1.125 0.553959
1.13281 0.553985
1.14062 0.554013
1.14844 0.554042
1.15625 0.554073
1.16406 0.554106
1.17188 0.55414
1.17969 0.554176
1.1875 0.554213
1.19531 0.554252
1.20312 0.554293
1.21094 0.554335
1.21875 0.55438
1.22656 0.554425
1.23438 0.554473
1.24219 0.554522
1.25 0.554572
1.25781 0.554625
1.26562 0.554679
1.27344 0.554734
1.28125 0.554791
1.28906 0.55485
1.29688 0.554911
1.30469 0.554973
1.3125 0.555037
1.32031 0.555102
1.32812 0.555169
1.33594 0.555237
1.34375 0.555306
1.35156 0.555377
1.35938 0.55545
1.36719 0.555523
1.375 0.555597
1.38281 0.555673
1.39062 0.555748
1.39844 0.555824
1.40625 0.5559
1.41406 0.555976
1.42188 0.55605
1.42969 0.556124
1.4375 0.5562
1.44531 0.556282
1.45312 0.556381
1.46094 0.55652
1.46875 0.55674
1.47656 0.557105
1.48438 0.557621
1.49219 0.43511
1.5 0.15607
1.50781 -0.00117695
1.51562 -0.00265436
1.52344 -0.00273565
1.53125 -0.00272629
1.53906 -0.00265734
1.54688 -0.00255819
1.55469 -0.00244662
1.5625 -0.0023323
1.57031 -0.00222001
1.57812 -0.0021119
1.58594 -0.00200877
1.59375 -0.00191073
1.60156 -0.0018176
1.60938 -0.00172907
1.61719 -0.00164482
1.625 -0.00156449
1.63281 -0.00148779
1.64062 -0.00141442
1.64844 -0.00134413
1.65625 -0.00127668
1.66406 -0.00121186
1.67188 -0.00114948
1.67969 -0.00108936
1.6875 -0.00103134
1.69531 -0.000975283
1.70312 -0.000921041
1.71094 -0.000868494
1.71875 -0.000817527
1.72656 -0.000768033
1.73438 -0.000719911
1.74219 -0.000673067
1.75 -0.000627414
1.75781 -0.00058287
1.76562 -0.000539358
1.77344 -0.000496803
1.78125 -0.000455137
1.78906 -0.000414295
1.79688 -0.000374213
1.80469 -0.000334833
1.8125 -0.000296098
1.82031 -0.000257953
1.82812 -0.000220347
1.83594 -0.000183229
1.84375 -0.000146552
1.85156 -0.000110269
1.85938 -7.43342e-05
1.86719 -3.87048e-05
1.875 -3.33791e-06
1.88281 3.18079e-05
1.89062 6.67733e-05
1.89844 0.000101598
1.90625 0.000136321
1.91406 0.000170981
1.92188 0.000205616
1.92969 0.000240263
1.9375 0.000274961
1.94531 0.000309746
1.95312 0.000344656
1.96094 0.000379729
1.96875 0.000415
1.97656 0.00045051
1.98438 0.000486302
1.99219 0.000522498


==> Circular_shear/n256/Circular_shear_n128_pressure_z_t01.txt <==
# TIME 0.1
# pressure
0 -0.00443773
0.0078125 -0.00411546
0.015625 -0.00376444
0.0234375 -0.00341966
0.03125 -0.00308065
0.0390625 -0.00274727
0.046875 -0.00241939
0.0546875 -0.00209687
0.0625 -0.00177963
0.0703125 -0.00146757
0.078125 -0.00116065
0.0859375 -0.000858825
0.09375 -0.00056208
0.101562 -0.000270429
0.109375 1.6087e-05
0.117188 0.000297398
0.125 0.000573402
0.132812 0.000843962
0.140625 0.0011089
0.148438 0.00136801
0.15625 0.00162102
0.164062 0.00186763
0.171875 0.00210748
0.179688 0.00234013
0.1875 0.00256512
0.195312 0.00278188
0.203125 0.00298978
0.210938 0.0031881
0.21875 0.00337604
0.226562 0.00355269
0.234375 0.003717
0.242188 0.00386783
0.25 0.00400388
0.257812 0.0041237
0.265625 0.00422568
0.273438 0.00430799
0.28125 0.0043686
0.289062 0.00440526
0.296875 0.00441542
0.304688 0.00439626
0.3125 0.00434463
0.320312 0.00425697
0.328125 0.00412935
0.335938 0.00395732
0.34375 0.00373592
0.351562 0.00345956
0.359375 0.00312195
0.367188 0.00271599
0.375 0.00223363
0.382812 0.00166571
0.390625 0.00100176
0.398438 0.000229761
0.40625 -0.000664135
0.414062 -0.00169583
0.421875 -0.00288332
0.429688 -0.0042466
0.4375 -0.00580576
0.445312 -0.00757795
0.453125 -0.00957028
0.460938 -0.0117688
0.46875 -0.0141277
0.476562 -0.0165657
0.484375 -0.0189412
0.492188 -0.00165317
0.5 0.0525318
0.507812 0.0895294
0.515625 0.097874
0.523438 0.107084
0.53125 0.116729
0.539062 0.126609
0.546875 0.136584
0.554688 0.146574
0.5625 0.156535
0.570312 0.166447
0.578125 0.176298
0.585938 0.186081
0.59375 0.19579
0.601562 0.205421
0.609375 0.214968
0.617188 0.224425
0.625 0.233786
0.632812 0.243046
0.640625 0.252198
0.648438 0.261236
0.65625 0.270155
0.664062 0.278948
0.671875 0.287611
0.679688 0.296137
0.6875 0.304521
0.695312 0.312758
0.703125 0.320844
0.710938 0.328772
0.71875 0.336539
0.726562 0.34414
0.734375 0.35157
0.742188 0.358825
0.75 0.365902
0.757812 0.372796
0.765625 0.379503
0.773438 0.38602
0.78125 0.392344
0.789062 0.39847
0.796875 0.404396
0.804688 0.410119
0.8125 0.415635
0.820312 0.420942
0.828125 0.426037
0.835938 0.430918
0.84375 0.435582
0.851562 0.440027
0.859375 0.44425
0.867188 0.44825
0.875 0.452025
0.882812 0.455572
0.890625 0.45889
0.898438 0.461978
0.90625 0.464834
0.914062 0.467457
0.921875 0.469845
0.929688 0.471998
0.9375 0.473914
0.945312 0.475592
0.953125 0.477032
0.960938 0.478233
0.96875 0.479195
0.976562 0.479916
0.984375 0.480398
0.992188 0.480638
1 0.480638
1.00781 0.480398
1.01562 0.479916
1.02344 0.479195
1.03125 0.478233
1.03906 0.477032
1.04688 0.475592
1.05469 0.473914
1.0625 0.471998
1.07031 0.469845
1.07812 0.467457
1.08594 0.464834
1.09375 0.461978
1.10156 0.45889
1.10938 0.455572
1.11719 0.452025
1.125 0.44825
1.13281 0.44425
1.14062 0.440027
1.14844 0.435582
1.15625 0.430918
1.16406 0.426037
1.17188 0.420942
1.17969 0.415635
1.1875 0.410119
1.19531 0.404396
1.20312 0.39847
1.21094 0.392344
1.21875 0.38602
1.22656 0.379503
1.23438 0.372796
1.24219 0.365902
1.25 0.358825
1.25781 0.35157
1.26562 0.34414
1.27344 0.336539
1.28125 0.328772
1.28906 0.320844
1.29688 0.312758
1.30469 0.304521
1.3125 0.296137
1.32031 0.287611
1.32812 0.278948
1.33594 0.270155
1.34375 0.261236
1.35156 0.252198
1.35938 0.243046
1.36719 0.233786
1.375 0.224425
1.38281 0.214968
1.39062 0.205421
1.39844 0.19579
1.40625 0.186081
1.41406 0.176298
1.42188 0.166447
1.42969 0.156535
1.4375 0.146574
1.44531 0.136584
1.45312 0.126609
1.46094 0.116729
1.46875 0.107084
1.47656 0.097874
1.48438 0.0895294
1.49219 0.0525318
1.5 -0.00165317
1.50781 -0.0189412
1.51562 -0.0165657
1.52344 -0.0141277
1.53125 -0.0117688
1.53906 -0.00957029
1.54688 -0.00757795
1.55469 -0.00580576
1.5625 -0.0042466
1.57031 -0.00288332
1.57812 -0.00169583
1.58594 -0.000664136
1.59375 0.000229761
1.60156 0.00100176
1.60938 0.00166571
1.61719 0.00223363
1.625 0.00271599
1.63281 0.00312195
1.64062 0.00345956
1.64844 0.00373592
1.65625 0.00395732
1.66406 0.00412935
1.67188 0.00425697
1.67969 0.00434463
1.6875 0.00439626
1.69531 0.00441542
1.70312 0.00440525
1.71094 0.0043686
1.71875 0.00430799
1.72656 0.00422568
1.73438 0.0041237
1.74219 0.00400388
1.75 0.00386783
1.75781 0.003717
1.76562 0.00355269
1.77344 0.00337604
1.78125 0.0031881
1.78906 0.00298978
1.79688 0.00278188
1.80469 0.00256512
1.8125 0.00234013
1.82031 0.00210748
1.82812 0.00186763
1.83594 0.00162102
1.84375 0.00136801
1.85156 0.0011089
1.85938 0.000843962
1.86719 0.000573402
1.875 0.000297398
1.88281 1.6087e-05
1.89062 -0.000270429
1.89844 -0.00056208
1.90625 -0.000858825
1.91406 -0.00116065
1.92188 -0.00146757
1.92969 -0.00177963
1.9375 -0.00209687
1.94531 -0.00241939
1.95312 -0.00274727
1.96094 -0.00308065
1.96875 -0.00341966
1.97656 -0.00376444
1.98438 -0.00411546
1.99219 -0.00443773


==> Circular_shear/n256/Circular_shear_n128_pressure_z_t12.txt <==
# TIME 1.2
# pressure
0 0.00431971
0.0078125 0.00389534
0.015625 0.00349709
0.0234375 0.00310423
0.03125 0.00271599
0.0390625 0.00233154
0.046875 0.00195007
0.0546875 0.00157078
0.0625 0.00119287
0.0703125 0.00081554
0.078125 0.000437981
0.0859375 5.93753e-05
0.09375 -0.000321108
0.101562 -0.000704317
0.109375 -0.00109112
0.117188 -0.00148241
0.125 -0.00187911
0.132812 -0.00228218
0.140625 -0.00269259
0.148438 -0.00311139
0.15625 -0.00353965
0.164062 -0.00397849
0.171875 -0.00442908
0.179688 -0.00489267
0.1875 -0.00537055
0.195312 -0.00586409
0.203125 -0.00637473
0.210938 -0.00690402
0.21875 -0.00745357
0.226562 -0.00802509
0.234375 -0.00862043
0.242188 -0.00924154
0.25 -0.00989053
0.257812 -0.0105696
0.265625 -0.0112813
0.273438 -0.0120282
0.28125 -0.0128132
0.289062 -0.0136395
0.296875 -0.0145105
0.304688 -0.0154301
0.3125 -0.0164027
0.320312 -0.0174329
0.328125 -0.0185264
0.335938 -0.0196892
0.34375 -0.0209281
0.351562 -0.0222512
0.359375 -0.0236672
0.367188 -0.0251861
0.375 -0.0268193
0.382812 -0.0285794
0.390625 -0.0304803
0.398438 -0.0325377
0.40625 -0.0347696
0.414062 -0.0371968
0.421875 -0.0398467
0.429688 -0.0427584
0.4375 -0.0459955
0.445312 -0.0496653
0.453125 -0.0539287
0.460938 -0.0599931
0.46875 0.0395594
0.476562 0.35364
0.484375 0.576715
0.492188 0.586758
0.5 0.58508
0.507812 0.582701
0.515625 0.580174
0.523438 0.577641
0.53125 0.57517
0.539062 0.572787
0.546875 0.570498
0.554688 0.5683
0.5625 0.566187
0.570312 0.564156
0.578125 0.5622
0.585938 0.560319
0.59375 0.55851
0.601562 0.556771
0.609375 0.555101
0.617188 0.553502
0.625 0.551971
0.632812 0.55051
0.640625 0.549117
0.648438 0.547793
0.65625 0.546537
0.664062 0.545349
0.671875 0.544227
0.679688 0.543171
0.6875 0.54218
0.695312 0.541253
0.703125 0.540388
0.710938 0.539583
0.71875 0.538837
0.726562 0.538149
0.734375 0.537515
0.742188 0.536935
0.75 0.536405
0.757812 0.535924
0.765625 0.535489
0.773438 0.535098
0.78125 0.534749
0.789062 0.534438
0.796875 0.534164
0.804688 0.533924
0.8125 0.533715
0.820312 0.533535
0.828125 0.533382
0.835938 0.533253
0.84375 0.533146
0.851562 0.533059
0.859375 0.532989
0.867188 0.532935
0.875 0.532894
0.882812 0.532865
0.890625 0.532846
0.898438 0.532835
0.90625 0.532831
0.914062 0.532833
0.921875 0.532838
0.929688 0.532846
0.9375 0.532856
0.945312 0.532867
0.953125 0.532878
0.960938 0.532888
0.96875 0.532897
0.976562 0.532904
0.984375 0.532909
0.992188 0.532911
1 0.532911
1.00781 0.532909
1.01562 0.532904
1.02344 0.532897
1.03125 0.532888
1.03906 0.532878
1.04688 0.532867
1.05469 0.532856
1.0625 0.532846
1.07031 0.532838
1.07812 0.532833
1.08594 0.532831
1.09375 0.532835
1.10156 0.532846
1.10938 0.532865
1.11719 0.532894
1.125 0.532935
1.13281 0.532989
1.14062 0.533059
1.14844 0.533146
1.15625 0.533253
1.16406 0.533382
1.17188 0.533535
1.17969 0.533715
1.1875 0.533924
1.19531 0.534164
1.20312 0.534438
1.21094 0.534749
1.21875 0.535098
1.22656 0.535489
1.23438 0.535924
1.24219 0.536405
1.25 0.536935
1.25781 0.537515
1.26562 0.538149
1.27344 0.538837
1.28125 0.539583
1.28906 0.540388
1.29688 0.541253
1.30469 0.54218
1.3125 0.543171
1.32031 0.544227
1.32812 0.545349
1.33594 0.546537
1.34375 0.547793
1.35156 0.549117
1.35938 0.55051
1.36719 0.551971
1.375 0.553502
1.38281 0.555101
1.39062 0.556771
1.39844 0.55851
1.40625 0.560319
1.41406 0.5622
1.42188 0.564156
1.42969 0.566187
1.4375 0.5683
1.44531 0.570498
1.45312 0.572787
1.46094 0.57517
1.46875 0.577641
1.47656 0.580174
1.48438 0.582701
1.49219 0.58508
1.5 0.586758
1.50781 0.576715
1.51562 0.35364
1.52344 0.0395594
1.53125 -0.0599931
1.53906 -0.0539287
1.54688 -0.0496653
1.55469 -0.0459955
1.5625 -0.0427584
1.57031 -0.0398467
1.57812 -0.0371968
1.58594 -0.0347696
1.59375 -0.0325377
1.60156 -0.0304803
1.60938 -0.0285794
1.61719 -0.0268193
1.625 -0.0251861
1.63281 -0.0236672
1.64062 -0.0222512
1.64844 -0.0209281
1.65625 -0.0196892
1.66406 -0.0185264
1.67188 -0.0174329
1.67969 -0.0164027
1.6875 -0.0154301
1.69531 -0.0145105
1.70312 -0.0136395
1.71094 -0.0128132
1.71875 -0.0120282
1.72656 -0.0112813
1.73438 -0.0105696
1.74219 -0.00989053
1.75 -0.00924154
1.75781 -0.00862043
1.76562 -0.00802509
1.77344 -0.00745357
1.78125 -0.00690402
1.78906 -0.00637473
1.79688 -0.00586409
1.80469 -0.00537055
1.8125 -0.00489267
1.82031 -0.00442908
1.82812 -0.00397849
1.83594 -0.00353965
1.84375 -0.00311139
1.85156 -0.00269259
1.85938 -0.00228218
1.86719 -0.00187911
1.875 -0.00148241
1.88281 -0.00109112
1.89062 -0.000704317
1.89844 -0.000321108
1.90625 5.93753e-05
1.91406 0.000437981
1.92188 0.00081554
1.92969 0.00119287
1.9375 0.00157078
1.94531 0.00195007
1.95312 0.00233154
1.96094 0.00271599
1.96875 0.00310423
1.97656 0.00349709
1.98438 0.00389534
1.99219 0.00431971


==> Circular_shear/n256/Circular_shear_n128_pressure_z_t50.txt <==
# TIME 5
# pressure
0 -0.00135893
0.0078125 -0.00127456
0.015625 -0.00119147
0.0234375 -0.00110934
0.03125 -0.00102806
0.0390625 -0.000947516
0.046875 -0.00086761
0.0546875 -0.000788243
0.0625 -0.000709315
0.0703125 -0.000630729
0.078125 -0.000552386
0.0859375 -0.000474189
0.09375 -0.00039604
0.101562 -0.00031784
0.109375 -0.000239492
0.117188 -0.000160895
0.125 -8.1948e-05
0.132812 -2.54888e-06
0.140625 7.74068e-05
0.148438 0.000158026
0.15625 0.000239416
0.164062 0.000321691
0.171875 0.000404964
0.179688 0.000489353
0.1875 0.000574982
0.195312 0.000661976
0.203125 0.000750466
0.210938 0.000840588
0.21875 0.000932484
0.226562 0.0010263
0.234375 0.00112219
0.242188 0.00122032
0.25 0.00132085
0.257812 0.00142397
0.265625 0.00152985
0.273438 0.00163869
0.28125 0.0017507
0.289062 0.00186609
0.296875 0.00198509
0.304688 0.00210795
0.3125 0.00223492
0.320312 0.00236627
0.328125 0.0025023
0.335938 0.00264331
0.34375 0.00278963
0.351562 0.00294163
0.359375 0.00309968
0.367188 0.0032642
0.375 0.00343565
0.382812 0.00361453
0.390625 0.00380139
0.398438 0.00399685
0.40625 0.0042016
0.414062 0.0044164
0.421875 0.0046421
0.429688 0.0048796
0.4375 0.00512975
0.445312 0.00539316
0.453125 0.00566977
0.460938 0.00595817
0.46875 0.00625453
0.476562 0.00655147
0.484375 0.00689973
0.492188 0.0303914
0.5 0.240056
0.507812 0.488166
0.515625 0.548427
0.523438 0.54856
0.53125 0.548728
0.539062 0.548869
0.546875 0.549002
0.554688 0.549136
0.5625 0.549273
0.570312 0.549413
0.578125 0.549554
0.585938 0.549697
0.59375 0.549839
0.601562 0.54998
0.609375 0.550119
0.617188 0.550257
0.625 0.550392
0.632812 0.550526
0.640625 0.550658
0.648438 0.550787
0.65625 0.550914
0.664062 0.551039
0.671875 0.551161
0.679688 0.551281
0.6875 0.551398
0.695312 0.551513
0.703125 0.551625
0.710938 0.551735
0.71875 0.551842
0.726562 0.551946
0.734375 0.552048
0.742188 0.552147
0.75 0.552243
0.757812 0.552336
0.765625 0.552426
0.773438 0.552514
0.78125 0.552598
0.789062 0.55268
0.796875 0.552759
0.804688 0.552835
0.8125 0.552908
0.820312 0.552978
0.828125 0.553045
0.835938 0.553109
0.84375 0.55317
0.851562 0.553228
0.859375 0.553283
0.867188 0.553335
0.875 0.553383
0.882812 0.553429
0.890625 0.553472
0.898438 0.553512
0.90625 0.553549
0.914062 0.553582
0.921875 0.553613
0.929688 0.55364
0.9375 0.553665
0.945312 0.553686
0.953125 0.553705
0.960938 0.55372
0.96875 0.553732
0.976562 0.553741
0.984375 0.553747
0.992188 0.553751
1 0.553751
1.00781 0.553747
1.01562 0.553741
1.02344 0.553732
1.03125 0.55372
1.03906 0.553705
1.04688 0.553686
1.05469 0.553665
1.0625 0.55364
1.07031 0.553613
1.07812 0.553582
1.08594 0.553549
1.09375 0.553512
1.10156 0.553472
1.10938 0.553429
1.11719 0.553383
1.125 0.553335
1.13281 0.553283
1.14062 0.553228
1.14844 0.55317
1.15625 0.553109
1.16406 0.553045
1.17188 0.552978
1.17969 0.552908
1.1875 0.552835
1.19531 0.552759
1.20312 0.55268
1.21094 0.552598
1.21875 0.552514
1.22656 0.552426
1.23438 0.552336
1.24219 0.552243
1.25 0.552147
1.25781 0.552048
1.26562 0.551946
1.27344 0.551842
1.28125 0.551735
1.28906 0.551625
1.29688 0.551513
1.30469 0.551398
1.3125 0.551281
1.32031 0.551161
1.32812 0.551039
1.33594 0.550914
1.34375 0.550787
1.35156 0.550658
1.35938 0.550526
1.36719 0.550392
1.375 0.550257
1.38281 0.550119
1.39062 0.54998
1.39844 0.549839
1.40625 0.549697
1.41406 0.549554
1.42188 0.549413
1.42969 0.549273
1.4375 0.549136
1.44531 0.549002
1.45312 0.548869
1.46094 0.548728
1.46875 0.54856
1.47656 0.548427
1.48438 0.488166
1.49219 0.240056
1.5 0.0303914
1.50781 0.00689973
1.51562 0.00655147
1.52344 0.00625453
1.53125 0.00595817
1.53906 0.00566977
1.54688 0.00539316
1.55469 0.00512975
1.5625 0.0048796
1.57031 0.0046421
1.57812 0.0044164
1.58594 0.0042016
1.59375 0.00399685
1.60156 0.00380139
1.60938 0.00361453
1.61719 0.00343565
1.625 0.0032642
1.63281 0.00309968
1.64062 0.00294163
1.64844 0.00278963
1.65625 0.00264331
1.66406 0.0025023
1.67188 0.00236627
1.67969 0.00223492
1.6875 0.00210795
1.69531 0.00198509
1.70312 0.00186609
1.71094 0.0017507
1.71875 0.00163869
1.72656 0.00152985
1.73438 0.00142397
1.74219 0.00132085
1.75 0.00122032
1.75781 0.00112219
1.76562 0.0010263
1.77344 0.000932484
1.78125 0.000840588
1.78906 0.000750466
1.79688 0.000661976
1.80469 0.000574982
1.8125 0.000489353
1.82031 0.000404964
1.82812 0.000321691
1.83594 0.000239416
1.84375 0.000158026
1.85156 7.74068e-05
1.85938 -2.54888e-06
1.86719 -8.1948e-05
1.875 -0.000160895
1.88281 -0.000239492
1.89062 -0.00031784
1.89844 -0.00039604
1.90625 -0.000474189
1.91406 -0.000552386
1.92188 -0.000630729
1.92969 -0.000709315
1.9375 -0.000788243
1.94531 -0.00086761
1.95312 -0.000947516
1.96094 -0.00102806
1.96875 -0.00110934
1.97656 -0.00119147
1.98438 -0.00127456
1.99219 -0.00135893


==> Circular_shear/n64/Circular_shear_n32_pressure_x_t01.txt <==
# TIME 0.1
# pressure
0 0.00322982
0.03125 0.00124559
0.0625 -0.000708527
0.09375 -0.0026638
0.125 -0.00466792
0.15625 -0.00677457
0.1875 -0.0090494
0.21875 -0.0115798
0.25 -0.0144924
0.28125 -0.0179851
0.3125 -0.0223874
0.34375 -0.0282638
0.375 -0.036564
0.40625 -0.0486379
0.4375 -0.0648981
0.46875 0.0684554
0.5 0.452131
0.53125 0.69413
0.5625 0.691789
0.59375 0.670841
0.625 0.646072
0.65625 0.622315
0.6875 0.601132
0.71875 0.582863
0.75 0.567423
0.78125 0.55459
0.8125 0.544114
0.84375 0.535762
0.875 0.529328
0.90625 0.524648
0.9375 0.521597
0.96875 0.520093
1 0.520093
1.03125 0.521598
1.0625 0.524649
1.09375 0.529329
1.125 0.535764
1.15625 0.544119
1.1875 0.554599
1.21875 0.567438
1.25 0.582885
1.28125 0.601164
1.3125 0.62238
1.34375 0.646266
1.375 0.67152
1.40625 0.69401
1.4375 0.700312
1.46875 0.455121
1.5 0.0699521
1.53125 -0.0646819
1.5625 -0.0481235
1.59375 -0.0362728
1.625 -0.0281162
1.65625 -0.0223106
1.6875 -0.0179413
1.71875 -0.0144649
1.75 -0.0115615
1.78125 -0.00903676
1.8125 -0.00676584
1.84375 -0.00466207
1.875 -0.00266021
1.90625 -0.00070683
1.9375 0.00124558
1.96875 0.00322816


==> Circular_shear/n64/Circular_shear_n32_pressure_x_t12.txt <==
# TIME 1.2
# pressure
0 -0.00140706
0.03125 -0.000911246
0.0625 -0.00043879
0.09375 2.24228e-05
0.125 0.000478886
0.15625 0.000936195
0.1875 0.00139881
0.21875 0.00186924
0.25 0.00234612
0.28125 0.00281979
0.3125 0.00326097
0.34375 0.00359488
0.375 0.00363906
0.40625 0.00285373
0.4375 -0.000316914
0.46875 0.0361347
0.5 0.284433
0.53125 0.545718
0.5625 0.591144
0.59375 0.594567
0.625 0.596033
0.65625 0.596663
0.6875 0.596821
0.71875 0.59669
0.75 0.596406
0.78125 0.596074
0.8125 0.595766
0.84375 0.595516
0.875 0.595332
0.90625 0.595209
0.9375 0.595135
0.96875 0.595101
1 0.595101
1.03125 0.595135
1.0625 0.595208
1.09375 0.595331
1.125 0.595513
1.15625 0.595761
1.1875 0.596065
1.21875 0.596391
1.25 0.596671
1.28125 0.596802
1.3125 0.596662
1.34375 0.596109
1.375 0.594894
1.40625 0.592338
1.4375 0.549908
1.46875 0.296976
1.5 0.0454321
1.53125 0.00130334
1.5625 0.00329653
1.59375 0.00380644
1.625 0.00366112
1.65625 0.00328669
1.6875 0.00282814
1.71875 0.00234753
1.75 0.00186816
1.78125 0.001397
1.8125 0.000934331
1.84375 0.000477176
1.875 2.08933e-05
1.90625 -0.000440187
1.9375 -0.000912589
1.96875 -0.00140845


==> Circular_shear/n64/Circular_shear_n32_pressure_x_t50.txt <==
# TIME 5
# pressure
0 0.000212029
0.03125 0.000148488
0.0625 8.15748e-05
0.09375 1.21486e-05
0.125 -5.93119e-05
0.15625 -0.000132423
0.1875 -0.000206783
0.21875 -0.000281817
0.25 -0.00035637
0.28125 -0.000428268
0.3125 -0.000491116
0.34375 -0.000526121
0.375 -0.000473447
0.40625 -0.000137277
0.4375 0.00111806
0.46875 0.147159
0.5 0.457566
0.53125 0.623053
0.5625 0.621511
0.59375 0.621002
0.625 0.620739
0.65625 0.62053
0.6875 0.620338
0.71875 0.620159
0.75 0.619996
0.78125 0.619852
0.8125 0.619728
0.84375 0.619626
0.875 0.619544
0.90625 0.619484
0.9375 0.619445
0.96875 0.619425
1 0.619425
1.03125 0.619445
1.0625 0.619484
1.09375 0.619544
1.125 0.619625
1.15625 0.619728
1.1875 0.619851
1.21875 0.619995
1.25 0.620158
1.28125 0.620336
1.3125 0.620528
1.34375 0.620736
1.375 0.620997
1.40625 0.621504
1.4375 0.623046
1.46875 0.457564
1.5 0.147172
1.53125 0.00113067
1.5625 -0.000133012
1.59375 -0.000472017
1.625 -0.000525586
1.65625 -0.000490919
1.6875 -0.00042824
1.71875 -0.000356451
1.75 -0.000281983
1.78125 -0.000207018
1.8125 -0.00013272
1.84375 -5.96686e-05
1.875 1.17336e-05
1.90625 8.10991e-05
1.9375 0.000147948
1.96875 0.000211422


==> Circular_shear/n64/Circular_shear_n32_pressure_z_t01.txt <==
# TIME 0.1
# pressure
0 -0.00374463
0.03125 4.51933e-05
0.0625 0.00388177
0.09375 0.00779207
0.125 0.011857
0.15625 0.0161637
0.1875 0.0208085
0.21875 0.0258997
0.25 0.0315588
0.28125 0.0379176
0.3125 0.0451036
0.34375 0.0532008
0.375 0.0621492
0.40625 0.0715074
0.4375 0.0797832
0.46875 0.129209
0.5 0.281765
0.53125 0.381325
0.5625 0.381271
0.59375 0.38546
0.625 0.393334
0.65625 0.404389
0.6875 0.417844
0.71875 0.432814
0.75 0.448423
0.78125 0.463865
0.8125 0.478421
0.84375 0.491477
0.875 0.502524
0.90625 0.51116
0.9375 0.517082
0.96875 0.520093
1 0.520093
1.03125 0.517082
1.0625 0.51116
1.09375 0.502524
1.125 0.491477
1.15625 0.478421
1.1875 0.463865
1.21875 0.448423
1.25 0.432814
1.28125 0.417844
1.3125 0.404389
1.34375 0.393334
1.375 0.38546
1.40625 0.381271
1.4375 0.381325
1.46875 0.281765
1.5 0.129209
1.53125 0.0797832
1.5625 0.0715074
1.59375 0.0621492
1.625 0.0532008
1.65625 0.0451036
1.6875 0.0379176
1.71875 0.0315588
1.75 0.0258997
1.78125 0.0208085
1.8125 0.0161637
1.84375 0.011857
1.875 0.00779207
1.90625 0.00388177
1.9375 4.51933e-05
1.96875 -0.00374463


==> Circular_shear/n64/Circular_shear_n32_pressure_z_t12.txt <==
# TIME 1.2
# pressure
0 0.00364456
0.03125 0.00195903
0.0625 0.000320371
0.09375 -0.00132918
0.125 -0.0030364
0.15625 -0.00485362
0.1875 -0.00683967
0.21875 -0.00906209
0.25 -0.0115996
0.28125 -0.0145464
0.3125 -0.0180292
0.34375 -0.0222539
0.375 -0.0275063
0.40625 -0.0342057
0.4375 0.0639464
0.46875 0.382384
0.5 0.618318
0.53125 0.619059
0.5625 0.613851
0.59375 0.608993
0.625 0.604694
0.65625 0.601146
0.6875 0.598423
0.71875 0.596494
0.75 0.595265
0.78125 0.594601
0.8125 0.594356
0.84375 0.594388
0.875 0.594569
0.90625 0.594796
0.9375 0.59499
0.96875 0.595101
1 0.595101
1.03125 0.59499
1.0625 0.594796
1.09375 0.594569
1.125 0.594388
1.15625 0.594356
1.1875 0.594601
1.21875 0.595265
1.25 0.596494
1.28125 0.598423
1.3125 0.601146
1.34375 0.604694
1.375 0.608993
1.40625 0.613851
1.4375 0.619059
1.46875 0.618318
1.5 0.382384
1.53125 0.0639464
1.5625 -0.0342057
1.59375 -0.0275063
1.625 -0.0222539
1.65625 -0.0180292
1.6875 -0.0145464
1.71875 -0.0115996
1.75 -0.00906209
1.78125 -0.00683967
1.8125 -0.00485362
1.84375 -0.0030364
1.875 -0.00132918
1.90625 0.000320371
1.9375 0.00195903
1.96875 0.00364456


==> Circular_shear/n64/Circular_shear_n32_pressure_z_t50.txt <==
# TIME 5
# pressure
0 -0.00103931
0.03125 -0.000691159
0.0625 -0.000354384
0.09375 -2.09278e-05
0.125 0.000317453
0.15625 0.00066938
0.1875 0.00104427
0.21875 0.00145282
0.25 0.00190754
0.28125 0.00242337
0.3125 0.00301817
0.34375 0.00371372
0.375 0.00453954
0.40625 0.00555562
0.4375 0.00697967
0.46875 0.132683
0.5 0.434042
0.53125 0.613931
0.5625 0.615408
0.59375 0.616005
0.625 0.616565
0.65625 0.617063
0.6875 0.617507
0.71875 0.617904
0.75 0.618254
0.78125 0.618557
0.8125 0.618812
0.84375 0.61902
0.875 0.619184
0.90625 0.619306
0.9375 0.619385
0.96875 0.619425
1 0.619425
1.03125 0.619385
1.0625 0.619306
1.09375 0.619184
1.125 0.61902
1.15625 0.618812
1.1875 0.618557
1.21875 0.618254
1.25 0.617904
1.28125 0.617507
1.3125 0.617063
1.34375 0.616565
1.375 0.616005
1.40625 0.615408
1.4375 0.613931
1.46875 0.434042
1.5 0.132683
1.53125 0.00697967
1.5625 0.00555562
1.59375 0.00453954
1.625 0.00371372
1.65625 0.00301817
1.6875 0.00242337
1.71875 0.00190754
1.75 0.00145282
1.78125 0.00104427
1.8125 0.00066938
1.84375 0.000317453
1.875 -2.09278e-05
1.90625 -0.000354384
1.9375 -0.000691159
1.96875 -0.00103931


==> Circular_shear/radius_N128.txt <==
   0.0000000000000000       0.49996900000000000       0.49996900000000000     
  0.10000000000000001       0.49811000000000000       0.50089200000000000     
  0.20000000000000001       0.48971500000000001       0.50448599999999999     
  0.30000000000000004       0.47951400000000000       0.50723300000000004     
  0.40000000000000002       0.47112500000000002       0.50980700000000001     
  0.50000000000000000       0.46727200000000002       0.51285400000000003     
  0.60000000000000009       0.46879599999999999       0.51654900000000004     
  0.70000000000000007       0.47399000000000002       0.52142900000000003     
  0.80000000000000004       0.48031800000000002       0.52700899999999995     
  0.90000000000000002       0.48574800000000001       0.53165200000000001     
   1.0000000000000000       0.48953300000000000       0.53318200000000004     
   1.1000000000000001       0.49188300000000001       0.52982099999999999     
   1.2000000000000002       0.49349100000000001       0.52149699999999999     
   1.3000000000000000       0.49501099999999998       0.51002000000000003     
   1.4000000000000001       0.49685200000000002       0.49821900000000002     
   1.5000000000000000       0.49915300000000001       0.48854799999999998     
   1.6000000000000001       0.50187099999999996       0.48220499999999999     
   1.7000000000000002       0.50478299999999998       0.47912100000000002     
   1.8000000000000000       0.50750200000000001       0.47846000000000000     
   1.9000000000000001       0.50954999999999995       0.47924499999999998     
   2.0000000000000000       0.51055300000000003       0.48062500000000002     
   2.1000000000000001       0.51036000000000004       0.48207800000000001     
   2.2000000000000002       0.50909599999999999       0.48342600000000002     
   2.3000000000000003       0.50709899999999997       0.48482300000000000     
   2.4000000000000004       0.50476399999999999       0.48664299999999999     
   2.5000000000000000       0.50241300000000000       0.48924099999999998     
   2.6000000000000001       0.50025399999999998       0.49274699999999999     
   2.7000000000000002       0.49837100000000001       0.49698900000000001     
   2.8000000000000003       0.49677199999999999       0.50154100000000001     
   2.9000000000000004       0.49541200000000002       0.50587199999999999     
   3.0000000000000000       0.49424899999999999       0.50947900000000002     
   3.1000000000000001       0.49327500000000002       0.51201500000000000     
   3.2000000000000002       0.49253400000000003       0.51335299999999995     
   3.3000000000000003       0.49208400000000002       0.51356900000000005     
   3.4000000000000004       0.49198199999999997       0.51288500000000004     
   3.5000000000000000       0.49226399999999998       0.51156299999999999     
   3.6000000000000001       0.49292100000000000       0.50983999999999996     
   3.7000000000000002       0.49389800000000000       0.50788299999999997     
   3.8000000000000003       0.49509999999999998       0.50580700000000001     
   3.9000000000000004       0.49641099999999999       0.50366800000000000     
   4.0000000000000000       0.49771399999999999       0.50151100000000004     
   4.1000000000000005       0.49891000000000002       0.49938300000000002     
   4.2000000000000002       0.49993199999999999       0.49735800000000002     
   4.2999999999999998       0.50075199999999997       0.49554100000000001     
   4.4000000000000004       0.50135200000000002       0.49405600000000000     
   4.5000000000000000       0.50172799999999995       0.49303000000000002     
   4.6000000000000005       0.50189099999999998       0.49252400000000002     
   4.7000000000000002       0.50185100000000005       0.49254900000000001     
   4.8000000000000007       0.50162300000000004       0.49306400000000000     
   4.9000000000000004       0.50122500000000003       0.49398500000000001     
   5.0000000000000000       0.50068199999999996       0.49520199999999998     
   5.1000000000000005       0.50002500000000005       0.49659999999999999     
   5.2000000000000002       0.49929899999999999       0.49806600000000001     
   5.3000000000000007       0.49854700000000002       0.49951000000000001     
   5.4000000000000004       0.49781900000000001       0.50086399999999998     
   5.5000000000000000       0.49716100000000002       0.50207800000000002     
   5.6000000000000005       0.49660900000000002       0.50310699999999997     
   5.7000000000000002       0.49618800000000002       0.50391600000000003     
   5.8000000000000007       0.49591400000000002       0.50447799999999998     
   5.9000000000000004       0.49578400000000000       0.50477399999999994     
   6.0000000000000000       0.49579299999999998       0.50479900000000000     
   6.1000000000000005       0.49592100000000000       0.50456699999999999     
   6.2000000000000002       0.49615100000000001       0.50410400000000000     
   6.3000000000000007       0.49646499999999999       0.50344800000000001     
   6.4000000000000004       0.49683899999999998       0.50265099999999996     
   6.5000000000000000       0.49725000000000003       0.50177200000000000     
   6.6000000000000005       0.49767400000000001       0.50087599999999999     
   6.7000000000000002       0.49808500000000000       0.50002400000000002     
   6.8000000000000007       0.49846299999999999       0.49925599999999998     
   6.9000000000000004       0.49879000000000001       0.49860300000000002     
   7.0000000000000000       0.49904799999999999       0.49808900000000000     
   7.1000000000000005       0.49922600000000000       0.49773400000000001     
   7.2000000000000002       0.49931700000000001       0.49754599999999999     
   7.3000000000000007       0.49932100000000001       0.49751800000000002     
   7.4000000000000004       0.49924600000000002       0.49764000000000003     
   7.5000000000000000       0.49910399999999999       0.49789699999999998     
   7.6000000000000005       0.49890400000000001       0.49826599999999999     
   7.7000000000000002       0.49866400000000000       0.49871799999999999     
   7.8000000000000007       0.49840099999999998       0.49922400000000000     
   7.9000000000000004       0.49813099999999999       0.49974800000000003     
   8.0000000000000000       0.49786900000000001       0.50025900000000001     
   8.0999999999999996       0.49762899999999999       0.50072799999999995     
   8.2000000000000011       0.49741999999999997       0.50112999999999996     
   8.3000000000000007       0.49725399999999997       0.50144800000000000     
   8.4000000000000004       0.49713499999999999       0.50167200000000001     
   8.5000000000000000       0.49706499999999998       0.50179399999999996     
   8.5999999999999996       0.49704500000000001       0.50181600000000004     
   8.7000000000000011       0.49707000000000001       0.50174500000000000     
   8.8000000000000007       0.49713700000000000       0.50159200000000004     
   8.9000000000000004       0.49724099999999999       0.50137100000000001     
   9.0000000000000000       0.49736999999999998       0.50109700000000001     
   9.0999999999999996       0.49751600000000001       0.50078900000000004     
   9.2000000000000011       0.49766700000000003       0.50046900000000005     
   9.3000000000000007       0.49781500000000001       0.50015500000000002     
   9.4000000000000004       0.49795099999999998       0.49986399999999998     
   9.5000000000000000       0.49807000000000001       0.49960800000000000     
   9.6000000000000014       0.49816500000000002       0.49939800000000001     
   9.7000000000000011       0.49823299999999998       0.49924600000000002     
   9.8000000000000007       0.49826999999999999       0.49915300000000001     
   9.9000000000000004       0.49827700000000003       0.49912200000000001     
   10.000000000000000       0.49825599999999998       0.49914700000000001     

==> Circular_shear/radius_N32.txt <==
   0.0000000000000000       0.49951099999999998       0.49951099999999998     
  0.10000000000000001       0.49747200000000003       0.50101300000000004     
  0.20000000000000001       0.48940800000000001       0.50492800000000004     
  0.30000000000000004       0.47748099999999999       0.51048499999999997     
  0.40000000000000002       0.46819899999999998       0.51370600000000000     
  0.50000000000000000       0.46455999999999997       0.51723399999999997     
  0.60000000000000009       0.46564400000000000       0.52071599999999996     
  0.70000000000000007       0.46958200000000000       0.52450200000000002     
  0.80000000000000004       0.47476200000000002       0.52910900000000005     
  0.90000000000000002       0.47918300000000003       0.53245500000000001     
   1.0000000000000000       0.48248700000000000       0.53373199999999998     
   1.1000000000000001       0.48489300000000002       0.53151400000000004     
   1.2000000000000002       0.48663499999999998       0.52625699999999997     
   1.3000000000000000       0.48842999999999998       0.51896299999999995     
   1.4000000000000001       0.49073800000000001       0.51088000000000000     
   1.5000000000000000       0.49365300000000001       0.50322500000000003     
   1.6000000000000001       0.49670500000000001       0.49683300000000002     
   1.7000000000000002       0.49992399999999998       0.49217200000000000     
   1.8000000000000000       0.50284799999999996       0.48875400000000002     
   1.9000000000000001       0.50511700000000004       0.48645899999999997     
   2.0000000000000000       0.50653599999999999       0.48482500000000001     
   2.1000000000000001       0.50720399999999999       0.48403800000000002     
   2.2000000000000002       0.50709899999999997       0.48379299999999997     
   2.3000000000000003       0.50642799999999999       0.48425299999999999     
   2.4000000000000004       0.50534400000000002       0.48557800000000001     
   2.5000000000000000       0.50399700000000003       0.48776399999999998     
   2.6000000000000001       0.50246900000000005       0.49073699999999998     
   2.7000000000000002       0.50084700000000004       0.49406099999999997     
   2.8000000000000003       0.49924000000000002       0.49774400000000002     
   2.9000000000000004       0.49771500000000002       0.50125200000000003     
   3.0000000000000000       0.49630200000000002       0.50444900000000004     
   3.1000000000000001       0.49504300000000001       0.50714000000000004     
   3.2000000000000002       0.49403500000000000       0.50920100000000001     
   3.3000000000000003       0.49331500000000000       0.51053099999999996     
   3.4000000000000004       0.49290099999999998       0.51125200000000004     
   3.5000000000000000       0.49279400000000001       0.51135699999999995     
   3.6000000000000001       0.49297999999999997       0.51095699999999999     
   3.7000000000000002       0.49342300000000000       0.51007499999999995     
   3.8000000000000003       0.49407299999999998       0.50883699999999998     
   3.9000000000000004       0.49486900000000000       0.50733200000000001     
   4.0000000000000000       0.49574800000000002       0.50567300000000004     
   4.1000000000000005       0.49666199999999999       0.50394399999999995     
   4.2000000000000002       0.49753900000000001       0.50222999999999995     
   4.2999999999999998       0.49834699999999998       0.50059900000000002     
   4.4000000000000004       0.49904300000000001       0.49925599999999998     
   4.5000000000000000       0.49958200000000003       0.49819500000000000     
   4.6000000000000005       0.49995099999999998       0.49744500000000003     
   4.7000000000000002       0.50016200000000000       0.49704799999999999     
   4.8000000000000007       0.50020100000000001       0.49698799999999999     
   4.9000000000000004       0.50007800000000002       0.49724099999999999     
   5.0000000000000000       0.49982300000000002       0.49776300000000001     
   5.1000000000000005       0.49947100000000000       0.49849100000000002     
   5.2000000000000002       0.49902500000000000       0.49937100000000001     
   5.3000000000000007       0.49854599999999999       0.50034500000000004     
   5.4000000000000004       0.49806499999999998       0.50133099999999997     
   5.5000000000000000       0.49759199999999998       0.50228099999999998     
   5.6000000000000005       0.49716900000000003       0.50314800000000004     
   5.7000000000000002       0.49680700000000000       0.50388599999999995     
   5.8000000000000007       0.49652099999999999       0.50445899999999999     
   5.9000000000000004       0.49632300000000001       0.50486799999999998     
   6.0000000000000000       0.49621399999999999       0.50509099999999996     
   6.1000000000000005       0.49619000000000002       0.50513900000000000     
   6.2000000000000002       0.49625300000000000       0.50502100000000005     
   6.3000000000000007       0.49638800000000000       0.50476600000000005     
   6.4000000000000004       0.49659199999999998       0.50439699999999998     
   6.5000000000000000       0.49683699999999997       0.50394200000000000     
   6.6000000000000005       0.49709900000000001       0.50343700000000002     
   6.7000000000000002       0.49737599999999998       0.50291900000000000     
   6.8000000000000007       0.49763099999999999       0.50241400000000003     
   6.9000000000000004       0.49786799999999998       0.50193100000000002     
   7.0000000000000000       0.49807400000000002       0.50154200000000004     
   7.1000000000000005       0.49822600000000000       0.50124599999999997     
   7.2000000000000002       0.49833300000000003       0.50104099999999996     
   7.3000000000000007       0.49839400000000000       0.50093600000000005     
   7.4000000000000004       0.49841299999999999       0.50093100000000002     
   7.5000000000000000       0.49838100000000002       0.50101899999999999     
   7.6000000000000005       0.49830900000000000       0.50118499999999999     
   7.7000000000000002       0.49819799999999997       0.50141000000000002     
   7.8000000000000007       0.49807099999999999       0.50167499999999998     
   7.9000000000000004       0.49793199999999999       0.50196099999999999     
   8.0000000000000000       0.49778699999999998       0.50224899999999995     
   8.0999999999999996       0.49766199999999999       0.50252300000000005     
   8.2000000000000011       0.49754799999999999       0.50277400000000005     
   8.3000000000000007       0.49745000000000000       0.50298500000000002     
   8.4000000000000004       0.49737599999999998       0.50315699999999997     
   8.5000000000000000       0.49732599999999999       0.50327400000000000     
   8.5999999999999996       0.49730400000000002       0.50333300000000003     
   8.7000000000000011       0.49730500000000000       0.50333899999999998     
   8.8000000000000007       0.49732999999999999       0.50329599999999997     
   8.9000000000000004       0.49737799999999999       0.50321300000000002     
   9.0000000000000000       0.49744600000000000       0.50309899999999996     
   9.0999999999999996       0.49752400000000002       0.50296600000000002     
   9.2000000000000011       0.49760599999999999       0.50282099999999996     
   9.3000000000000007       0.49768800000000002       0.50267600000000001     
   9.4000000000000004       0.49776500000000001       0.50252399999999997     
   9.5000000000000000       0.49783500000000003       0.50239900000000004     
   9.6000000000000014       0.49789099999999997       0.50230200000000003     
   9.7000000000000011       0.49794800000000000       0.50223200000000001     
   9.8000000000000007       0.49797799999999998       0.50217800000000001     
   9.9000000000000004       0.49799500000000002       0.50215900000000002     
   10.000000000000000       0.49799900000000002       0.50217000000000001     

==> Circular_shear/radius_N64.txt <==
   0.0000000000000000       0.49987799999999999       0.49987799999999999     
  0.10000000000000001       0.49802600000000002       0.50084600000000001     
  0.20000000000000001       0.48952600000000002       0.50446700000000000     
  0.30000000000000004       0.47860200000000003       0.50805999999999996     
  0.40000000000000002       0.47016300000000000       0.51081500000000002     
  0.50000000000000000       0.46610699999999999       0.51385300000000000     
  0.60000000000000009       0.46720299999999998       0.51742200000000005     
  0.70000000000000007       0.47209200000000001       0.52201299999999995     
  0.80000000000000004       0.47823300000000002       0.52746599999999999     
  0.90000000000000002       0.48368400000000000       0.53208000000000000     
   1.0000000000000000       0.48764099999999999       0.53365099999999999     
   1.1000000000000001       0.49023299999999997       0.53069100000000002     
   1.2000000000000002       0.49204500000000001       0.52311600000000003     
   1.3000000000000000       0.49368899999999999       0.51251000000000002     
   1.4000000000000001       0.49560100000000001       0.50137799999999999     
   1.5000000000000000       0.49793500000000002       0.49196499999999999     
   1.6000000000000001       0.50069799999999998       0.48546600000000001     
   1.7000000000000002       0.50367200000000001       0.48192400000000002     
   1.8000000000000000       0.50644699999999998       0.48063600000000001     
   1.9000000000000001       0.50856900000000005       0.48071799999999998     
   2.0000000000000000       0.50968700000000000       0.48143100000000000     
   2.1000000000000001       0.50968199999999997       0.48233900000000002     
   2.2000000000000002       0.50868800000000003       0.48333100000000001     
   2.3000000000000003       0.50697099999999995       0.48457299999999998     
   2.4000000000000004       0.50487700000000002       0.48638300000000001     
   2.5000000000000000       0.50269399999999997       0.48902299999999999     
   2.6000000000000001       0.50062099999999998       0.49253799999999998     
   2.7000000000000002       0.49874000000000002       0.49671100000000001     
   2.8000000000000003       0.49708000000000002       0.50112500000000004     
   2.9000000000000004       0.49563400000000002       0.50528399999999996     
   3.0000000000000000       0.49438799999999999       0.50876399999999999     
   3.1000000000000001       0.49334600000000001       0.51127699999999998     
   3.2000000000000002       0.49255599999999999       0.51271900000000004     
   3.3000000000000003       0.49206800000000001       0.51317199999999996     
   3.4000000000000004       0.49192799999999998       0.51278199999999996     
   3.5000000000000000       0.49216199999999999       0.51176900000000003     
   3.6000000000000001       0.49275099999999999       0.51030699999999996     
   3.7000000000000002       0.49364100000000000       0.50853999999999999     
   3.8000000000000003       0.49474699999999999       0.50656100000000004     
   3.9000000000000004       0.49595899999999998       0.50446599999999997     
   4.0000000000000000       0.49717200000000000       0.50231899999999996     
   4.1000000000000005       0.49830500000000000       0.50019999999999998     
   4.2000000000000002       0.49930300000000000       0.49820700000000001     
   4.2999999999999998       0.50010600000000005       0.49643799999999999     
   4.4000000000000004       0.50071200000000005       0.49502800000000002     
   4.5000000000000000       0.50111799999999995       0.49404900000000002     
   4.6000000000000005       0.50131999999999999       0.49354900000000002     
   4.7000000000000002       0.50131599999999998       0.49352800000000002     
   4.8000000000000007       0.50112100000000004       0.49394900000000003     
   4.9000000000000004       0.50075499999999995       0.49474400000000002     
   5.0000000000000000       0.50024599999999997       0.49582700000000002     
   5.1000000000000005       0.49962200000000001       0.49709100000000001     
   5.2000000000000002       0.49893300000000002       0.49843399999999999     
   5.3000000000000007       0.49821199999999999       0.49978800000000001     
   5.4000000000000004       0.49753999999999998       0.50106600000000001     
   5.5000000000000000       0.49693300000000001       0.50223399999999996     
   5.6000000000000005       0.49642199999999997       0.50323300000000004     
   5.7000000000000002       0.49602900000000000       0.50402000000000002     
   5.8000000000000007       0.49575799999999998       0.50455899999999998     
   5.9000000000000004       0.49562000000000000       0.50483400000000000     
   6.0000000000000000       0.49560700000000002       0.50486500000000001     
   6.1000000000000005       0.49570900000000001       0.50464600000000004     
   6.2000000000000002       0.49591000000000002       0.50421300000000002     
   6.3000000000000007       0.49619600000000003       0.50360300000000002     
   6.4000000000000004       0.49654199999999998       0.50287000000000004     
   6.5000000000000000       0.49692799999999998       0.50206399999999995     
   6.6000000000000005       0.49731999999999998       0.50124199999999997     
   6.7000000000000002       0.49770199999999998       0.50045600000000001     
   6.8000000000000007       0.49805100000000002       0.49974099999999999     
   6.9000000000000004       0.49834899999999999       0.49913900000000000     
   7.0000000000000000       0.49857800000000002       0.49865599999999999     
   7.1000000000000005       0.49873000000000001       0.49832399999999999     
   7.2000000000000002       0.49880099999999999       0.49815500000000001     
   7.3000000000000007       0.49879800000000002       0.49813499999999999     
   7.4000000000000004       0.49872499999999997       0.49825500000000000     
   7.5000000000000000       0.49859300000000001       0.49849800000000000     
   7.6000000000000005       0.49841299999999999       0.49884400000000001     
   7.7000000000000002       0.49819700000000000       0.49925500000000000     
   7.8000000000000007       0.49796000000000001       0.49970799999999999     
   7.9000000000000004       0.49771799999999999       0.50017900000000004     
   8.0000000000000000       0.49747900000000000       0.50063599999999997     
   8.0999999999999996       0.49725799999999998       0.50105400000000000     
   8.2000000000000011       0.49706800000000001       0.50140499999999999     
   8.3000000000000007       0.49691299999999999       0.50167499999999998     
   8.4000000000000004       0.49680500000000000       0.50186100000000000     
   8.5000000000000000       0.49674600000000002       0.50195800000000002     
   8.5999999999999996       0.49673099999999998       0.50196900000000000     
   8.7000000000000011       0.49675799999999998       0.50189600000000001     
   8.8000000000000007       0.49682300000000001       0.50175000000000003     
   8.9000000000000004       0.49691500000000000       0.50154600000000005     
   9.0000000000000000       0.49703000000000003       0.50129599999999996     
   9.0999999999999996       0.49715799999999999       0.50101700000000005     
   9.2000000000000011       0.49729099999999998       0.50072700000000003     
   9.3000000000000007       0.49741800000000003       0.50044800000000000     
   9.4000000000000004       0.49753700000000001       0.50019000000000002     
   9.5000000000000000       0.49763800000000002       0.49996499999999999     
   9.6000000000000014       0.49771900000000002       0.49978400000000001     
   9.7000000000000011       0.49777399999999999       0.49965799999999999     
   9.8000000000000007       0.49780300000000000       0.49958399999999997     
   9.9000000000000004       0.49780500000000000       0.49955899999999998     
   10.000000000000000       0.49778299999999998       0.49957099999999999     

==> Exemple_Problem/pt_center.txt <==
 -0.81318667973639203       -1.2604473110365633     
 -0.99509246918810568       -1.0391659860330948     
  -1.1444876725043740      -0.76667775584863096     
  -1.2327968638571483      -0.46144060035680556     
  -1.2450977960881477      -0.15815375758338746     
  -1.1894157449446616       0.10312028175011358     
  -1.0943781097032437       0.29195806223422388     
 -0.99548105362766914       0.39620279597930030     
 -0.91903251771674321       0.41939422734045317     
 -0.87284560366703334       0.37242827213001417     
 -0.84623301973421194       0.26832591658469551     
 -0.81727612273202155       0.12333933756121591     
 -0.76425908662676123       -4.0018865130352195E-002
 -0.67666488656497403      -0.19456509638013456     
 -0.55982573036565575      -0.31600705331212020     
 -0.43059477988204742      -0.39100470412179161     
 -0.30794013365224937      -0.41952059601335945     
 -0.20521348429961983      -0.41077618217522177     
 -0.12764539974956574      -0.37693257194467528     
  -7.4026846760619769E-002 -0.32849700153804717     
  -3.9786287831867481E-002 -0.27262230989715913     
  -1.9527561676209823E-002 -0.21339409945432103     
  -8.4664515292841094E-003 -0.15282688782023274     
  -2.9675909635134678E-003  -9.1788775147655849E-002
  -5.5620564426608324E-004  -3.0607191523789365E-002
   5.5904150804275850E-004   3.0607139857963022E-002
   2.9760955102835166E-003   9.1788499795711451E-002
   8.4806114526963742E-003  0.15282610271712133     
   1.9547333321717555E-002  0.21339228923967332     
   3.9811547096724562E-002  0.27261862238458351     
   7.4057282869256280E-002  0.32849014127494147     
  0.12768032335751819       0.37692074352226046     
  0.20525154330659853       0.41075716664606199     
  0.30797900241962117       0.41949206245384940     
  0.43063100602319782       0.39096480629141983     
  0.55985500715053838       0.31595518209220674     
  0.67668291081509757       0.19450240011425751     
  0.76426279123780694        3.9948053610770848E-002
  0.81726469139161995      -0.12341506059831597     
  0.84620815474251831      -0.26840432195991559     
  0.87281109310417593      -0.37250914280982311     
  0.91899365539129385      -0.41947937720204992     
  0.99544433974344093      -0.39629502917171949     
   1.0943510540433001      -0.29205945904134961     
   1.1894061853750093      -0.10323048494585343     
   1.2451124442571182       0.15803839412425061     
   1.2328396126935983       0.46132637532138560     
   1.1445587030380320       0.76657171166660565     
  0.99518874737568652        1.0390737826833216     
  0.81330346121386077        1.2603719609613482     


==> Exemple_Problem/pt_center_aslam.txt <==
  -1.3639750568985960       0.62415706689780570     
  -1.3083026055966125       0.59868126824891565     
  -1.2526301542946290       0.57320546960002572     
  -1.1969577029926455       0.54772967095113567     
  -1.1412852516906620       0.52225387230224563     
  -1.0856128003886782       0.49677807365335552     
  -1.0299403490866950       0.47130227500446559     
 -0.97426789778471135       0.44582647635557549     
 -0.91859544648272784       0.42035067770668544     
 -0.87284560366703334       0.37242827213001417     
 -0.84623301973421194       0.26832591658469551     
 -0.81727612273202155       0.12333933756121591     
 -0.76425908662676123       -4.0018865130352195E-002
 -0.67666488656497403      -0.19456509638013456     
 -0.55982573036565575      -0.31600705331212020     
 -0.43059477988204742      -0.39100470412179161     
 -0.30794013365224937      -0.41952059601335945     
 -0.20521348429961983      -0.41077618217522177     
 -0.12764539974956574      -0.37693257194467528     
  -7.4026846760619769E-002 -0.32849700153804717     
  -3.9786287831867481E-002 -0.27262230989715913     
  -1.9527561676209823E-002 -0.21339409945432103     
  -8.4664515292841094E-003 -0.15282688782023274     
  -2.9675909635134678E-003  -9.1788775147655849E-002
  -5.5620564426608324E-004  -3.0607191523789365E-002
   5.5904150804275850E-004   3.0607139857963022E-002
   2.9760955102835166E-003   9.1788499795711451E-002
   8.4806114526963742E-003  0.15282610271712133     
   1.9547333321717555E-002  0.21339228923967332     
   3.9811547096724562E-002  0.27261862238458351     
   7.4057282869256280E-002  0.32849014127494147     
  0.12768032335751819       0.37692074352226046     
  0.20525154330659853       0.41075716664606199     
  0.30797900241962117       0.41949206245384940     
  0.43063100602319782       0.39096480629141983     
  0.55985500715053838       0.31595518209220674     
  0.67668291081509757       0.19450240011425751     
  0.76426279123780694        3.9948053610770848E-002
  0.81726469139161995      -0.12341506059831597     
  0.84620815474251831      -0.26840432195991559     
  0.87281109310417593      -0.37250914280982311     
  0.91855649554059460      -0.42043578706795803     
  0.97422658617941837      -0.44591674385995539     
   1.0298966768182425      -0.47139770065195297     
   1.0855667674570664      -0.49687865744395038     
   1.1412368580958900      -0.52235961423594779     
   1.1969069487347144      -0.54784057102794537     
   1.2525770393735380      -0.57332152781994272     
   1.3082471300123619      -0.59880248461194008     
   1.3639172206511860      -0.62428344140393777     


==> Exemple_Problem/pt_center_gauss.txt <==
  -1.3639750568985960       0.62415706689780570     
  -1.3083026055966125       0.59868126824891565     
  -1.2526301542946290       0.57320546960002572     
  -1.1969577029926455       0.54772967095113567     
  -1.1412852516906620       0.52225387230224563     
  -1.0856128003886782       0.49677807365335552     
  -1.0299403490866950       0.47130227500446559     
 -0.97426789778471135       0.44582647635557549     
 -0.91859544648272784       0.42035067770668544     
 -0.86394729730524122       0.39262874729390984     
 -0.81182615653389367       0.35923169788718007     
 -0.76151313082082017       0.32132632099689296     
 -0.71217146698896772       0.28018790599287896     
 -0.66295534826756541       0.23710999903595664     
 -0.61307360581080461       0.19340646313033902     
 -0.56184904865034946       0.15040674731452694     
 -0.50877018046136036       0.10944203884469789     
 -0.45353205645767547        7.1821443497838047E-002
 -0.39606331703530506        3.8798978969113017E-002
 -0.33653711031638284        1.1533752238833083E-002
 -0.27536469667871721       -8.9530093343485832E-003
 -0.21317193186008873       -2.1819597016822245E-002
 -0.15076038101731712       -2.6439477260889299E-002
  -8.9056298182399241E-002  -2.2426805240186219E-002
  -2.9051879789089869E-002  -9.6487210765421397E-003
   2.9052773653032372E-002   9.6460292741776168E-003
   8.9058375724149111E-002   2.2418553758214183E-002
  0.15076283008267871        2.6425508656922135E-002
  0.21317395260906982        2.1799845778463358E-002
  0.27536552502521033        8.9274957683060721E-003
  0.33653604022830269       -1.1564933560650957E-002
  0.39605972047058824       -3.8835675490630599E-002
  0.45352539999640523       -7.1863464562612722E-002
  0.50876003807978487      -0.10948917775846695     
  0.56183511051365242      -0.15045880400013426     
  0.61305568337620930      -0.19346326577047615     
  0.66293337632937777      -0.23717142321100051     
  0.71214550351681327      -0.28025389003308626     
  0.76148335551505131      -0.32139687654279364     
  0.81179286894292724      -0.35930691495281741     
  0.86391091513404161      -0.39270879342698506     
  0.91855649554059460      -0.42043578706795803     
  0.97422658617941837      -0.44591674385995539     
   1.0298966768182425      -0.47139770065195297     
   1.0855667674570664      -0.49687865744395038     
   1.1412368580958900      -0.52235961423594779     
   1.1969069487347144      -0.54784057102794537     
   1.2525770393735380      -0.57332152781994272     
   1.3082471300123619      -0.59880248461194008     
   1.3639172206511860      -0.62428344140393777     


==> Exemple_Problem/pt_left.txt <==
  -1.0458366813194127       -1.3402334259399729     
  -1.1286282009529973       -1.1984462243991658     
  -1.2185262347495966       -1.0260802254475734     
  -1.3049890090449154      -0.81836374642675802     
  -1.3729874930082751      -0.57461854904289267     
  -1.4052477638765026      -0.30103542806549627     
  -1.3866341970553462       -1.2188546175948925E-002
  -1.3095287358787706       0.27035841688621087     
  -1.1777545093550543       0.52288297184083898     
  -1.0066054553302231       0.72615957132165532     
 -0.81846718682418518       0.87075862630903889     
 -0.63612387108691426       0.95838367766324417     
 -0.47700312147202484       0.99908031867504921     
 -0.35049953454106342        1.0064199032838621     
 -0.25839626634793444       0.99322539016071099     
 -0.19702354018684870       0.96926687125851985     
 -0.15972165202023833       0.94091107458095935     
 -0.13881806326991486       0.91190963987164397     
 -0.12693249273849000       0.88445443871193707     
 -0.11770321665622360       0.85996291015926163     
 -0.10607779175003301       0.83943634341773621     
  -8.8298891700461068E-002  0.82348143456389422     
  -6.1713327806153816E-002  0.81216944267400637     
  -2.4531504817258555E-002  0.80488023401661102     
   2.4355575472562646E-002  0.80021491830700897     
   8.5435752940268561E-002  0.79601371951570155     
  0.15849701518489911       0.78950154022440744     
  0.24244978557299254       0.77758976325433060     
  0.33514154606584368       0.75736286643030959     
  0.43329632815654534       0.72674628623692217     
  0.53271633458864731       0.68527626613158321     
  0.62881567571688834       0.63479316146502973     
  0.71740126023471273       0.57981469263419605     
  0.79541894890371001       0.52738349625115000     
  0.86126128293112303       0.48633892053883065     
  0.91431461238082323       0.46614814781285380     
  0.95374401630887595       0.47550320376882260     
  0.97696471831971510       0.52080072985391712     
  0.97862017495086284       0.60452907800788913     
  0.95094632241655308       0.72374734063893664     
  0.88594950704653719       0.86928461201531315     
  0.77885583359756572        1.0265943098509329     
  0.63125530481068837        1.1787603334952503     
  0.45211984924826282        1.3109121248264264     
  0.25592024601545404        1.4141599748648936     
   5.8774226973880947E-002   1.4872211412916809     
 -0.12542274449927873        1.5352474296855012     
 -0.28730906833314385        1.5668759724627579     
 -0.42244188766443597        1.5911058482418832     
 -0.53036787727739676        1.6151501214290480     


==> Exemple_Problem/pt_left_aslam.txt <==
  -1.0309034305913998        1.3517537189868880     
 -0.97523452046337344        1.3262701832053638     
 -0.91956561033534734        1.3007866474238394     
 -0.86389670020732046        1.2753031116423157     
 -0.80822779007929357        1.2498195758607915     
 -0.75255887995126680        1.2243360400792678     
 -0.69688996982324036        1.1988525042977436     
 -0.64122105969521437        1.1733689685162190     
 -0.58555214956718771        1.1478854327346950     
 -0.52988323943916105        1.1224018969531711     
 -0.47421432931113444        1.0969183611716466     
 -0.41854541918310800        1.0714348253901227     
 -0.36287650905508173        1.0459512896085985     
 -0.30720759892705529        1.0204677538270741     
 -0.25153868879902896       0.99498421804554993     
 -0.19702354018684870       0.96926687125851985     
 -0.15972165202023833       0.94091107458095935     
 -0.13881806326991486       0.91190963987164397     
 -0.12693249273849000       0.88445443871193707     
 -0.11770321665622360       0.85996291015926163     
 -0.10607779175003301       0.83943634341773621     
  -8.8298891700461068E-002  0.82348143456389422     
  -6.1713327806153816E-002  0.81216944267400637     
  -2.4531504817258555E-002  0.80488023401661102     
   2.4355575472562646E-002  0.80021491830700897     
   8.5435752940268561E-002  0.79601371951570155     
  0.15849701518489911       0.78950154022440744     
  0.24244978557299254       0.77758976325433060     
  0.33514154606584368       0.75736286643030959     
  0.43329632815654534       0.72674628623692217     
  0.53271633458864731       0.68527626613158321     
  0.62881567571688834       0.63479316146502973     
  0.71740126023471273       0.57981469263419605     
  0.79541894890371001       0.52738349625115000     
  0.86126128293112303       0.48633892053883065     
  0.91750842388952736       0.45982996663354214     
  0.97317733401755369       0.43434643085201796     
   1.0288462441455803       0.40886289507049406     
   1.0845151542736067       0.38337935928896999     
   1.1401840644016328       0.35789582350744575     
   1.1958529745296598       0.33241228772592157     
   1.2515218846576863       0.30692875194439717     
   1.3071907947857124       0.28144521616287327     
   1.3628597049137392       0.25596168038134876     
   1.4185286150417655       0.23047814459982510     
   1.4741975251697919       0.20499460881830034     
   1.5298664352978186       0.17951107303677605     
   1.5855353454258452       0.15402753725525267     
   1.6412042555538713       0.12854400147372816     
   1.6968731656818978       0.10306046569220334     


==> Exemple_Problem/pt_left_gauss.txt <==
  -1.0309034305913998        1.3517537189868880     
 -0.97523452046337344        1.3262701832053638     
 -0.91956561033534734        1.3007866474238394     
 -0.86389670020732046        1.2753031116423157     
 -0.80822779007929357        1.2498195758607915     
 -0.75255887995126680        1.2243360400792678     
 -0.69688996982324036        1.1988525042977436     
 -0.64122105969521437        1.1733689685162190     
 -0.58555214956718771        1.1478854327346950     
 -0.52988323943916105        1.1224018969531711     
 -0.47421432931113444        1.0969183611716466     
 -0.41854541918310800        1.0714348253901227     
 -0.36287650905508173        1.0459512896085985     
 -0.30720759892705529        1.0204677538270741     
 -0.25153868879902896       0.99498421804554993     
 -0.19598519824728147       0.96947735671082735     
 -0.14216496060265693       0.94372336008494284     
  -9.0051120599521278E-002  0.91800895510861547     
  -3.8958420739829983E-002  0.89266665296935610     
   1.1747344598422365E-002  0.86790106230819541     
   6.2629599414007781E-002  0.84379109134331576     
  0.11416318607847001       0.82029576025440454     
  0.16671851964412587       0.79726574844902698     
  0.22054843380380623       0.77446263575844754     
  0.27577924682002897       0.75158693213830574     
  0.33240812647274931       0.72831445611944945     
  0.39030879344804964       0.70433871936473957     
  0.44924677120453743       0.67941524637338979     
  0.50890387143761562       0.65340279841973870     
  0.56890981635130977       0.62629664968944376     
  0.62887739953158062       0.59825034092694407     
  0.68843681739704377       0.56958428728528288     
  0.74726491522160121       0.54078164952196239     
  0.80510594591096396       0.51247348443795737     
  0.86178173012628279       0.48541610266614516     
  0.91750842388952736       0.45982996663354214     
  0.97317733401755369       0.43434643085201796     
   1.0288462441455803       0.40886289507049406     
   1.0845151542736067       0.38337935928896999     
   1.1401840644016328       0.35789582350744575     
   1.1958529745296598       0.33241228772592157     
   1.2515218846576863       0.30692875194439717     
   1.3071907947857124       0.28144521616287327     
   1.3628597049137392       0.25596168038134876     
   1.4185286150417655       0.23047814459982510     
   1.4741975251697919       0.20499460881830034     
   1.5298664352978186       0.17951107303677605     
   1.5855353454258452       0.15402753725525267     
   1.6412042555538713       0.12854400147372816     
   1.6968731656818978       0.10306046569220334     


==> Exemple_Problem/pt_right.txt <==
  0.53021822554428599       -1.6151992549839380     
  0.42229446418280148       -1.5911449821696249     
  0.28716389041651208       -1.5669025859537105     
  0.12528049777554515       -1.5352590439631941     
  -5.8912023098961409E-002  -1.4872156892649080     
 -0.25605127191498178       -1.4141362568653728     
 -0.45224130802170359       -1.3108702286725511     
 -0.63136451847737007       -1.1787018403656235     
 -0.77895094790238140       -1.0265221416556263     
 -0.88603004558347753      -0.86920252188195846     
 -0.95101337612388182      -0.72365922894201806     
 -0.97867618253942057      -0.60443840274091865     
 -0.97701296818336580      -0.52071020833033677     
 -0.95378806929380300      -0.47541483392107159     
 -0.91435779875547862      -0.46606343128107014     
 -0.86130634028107311      -0.48625911950179740     
 -0.79546780946355389      -0.52730979556653867     
 -0.71745497906799016      -0.57974822034344475     
 -0.62887448888289732      -0.63473489671068895     
 -0.53277982560801151      -0.68522690510947182     
 -0.43336366194888110      -0.72670613665728656     
 -0.33521171701555141      -0.75733181111216030     
 -0.24252183101516345      -0.77756729607370212     
 -0.15857016465631935      -0.78948685151818798     
  -8.5509506102080898E-002 -0.79600580016974176     
  -2.4281432583339299E-002 -0.80021717150370719     
   2.4606079754889314E-002 -0.80487795762980718     
   6.1788577955535301E-002 -0.81216372122654468     
   8.8375189832382614E-002 -0.82347324981994974     
  0.10615556808521999      -0.83942651132639790     
  0.11778289480160209      -0.85995200084246726     
  0.12701444007229007      -0.88444267416445754     
  0.13890255437564009      -0.91189677396554247     
  0.15980883012326930      -0.94089627175783919     
  0.19711334539611725      -0.96924861215984726     
  0.25848829113654886      -0.99320144455581405     
  0.35059278145334360       -1.0063874239239121     
  0.47709568780244827      -0.99903611833516914     
  0.63621266604445947      -0.95832473438940680     
  0.81854786222349740      -0.87068278864856508     
   1.0066727323004756      -0.72606630259592031     
   1.1778029512840402      -0.52277384641341507     
   1.3095537799356418      -0.27023708318759865     
   1.3866330617908795        1.2317022759535433E-002
   1.4052198658316706       0.30116562802303476     
   1.3729342466436867       0.57474575879621725     
   1.3049131791046997       0.81848465483021460     
   1.2184311595030961        1.0261931218730287     
   1.1285171557638325        1.1985507907092319     
   1.0457124993924265        1.3403303207099526     


==> Exemple_Problem/pt_right_aslam.txt <==
  -1.6968827073204333      -0.10290324385983415     
  -1.6412161585724243      -0.12839193745632999     
  -1.5855496098244155      -0.15388063105282554     
  -1.5298830610764065      -0.17936932464932204     
  -1.4742165123283975      -0.20485801824581676     
  -1.4185499635803887      -0.23034671184231331     
  -1.3628834148323796      -0.25583540543880928     
  -1.3072168660843704      -0.28132409903530564     
  -1.2515503173363614      -0.30681279263180178     
  -1.1958837685883528      -0.33230148622829686     
  -1.1402172198403437      -0.35779017982479283     
  -1.0845506710923347      -0.38327887342128886     
  -1.0288841223443261      -0.40876756701778472     
 -0.97321757359631678      -0.43425626061428085     
 -0.91755102484830764      -0.45974495421077716     
 -0.86130634028107311      -0.48625911950179740     
 -0.79546780946355389      -0.52730979556653867     
 -0.71745497906799016      -0.57974822034344475     
 -0.62887448888289732      -0.63473489671068895     
 -0.53277982560801151      -0.68522690510947182     
 -0.43336366194888110      -0.72670613665728656     
 -0.33521171701555141      -0.75733181111216030     
 -0.24252183101516345      -0.77756729607370212     
 -0.15857016465631935      -0.78948685151818798     
  -8.5509506102080898E-002 -0.79600580016974176     
  -2.4281432583339299E-002 -0.80021717150370719     
   2.4606079754889314E-002 -0.80487795762980718     
   6.1788577955535301E-002 -0.81216372122654468     
   8.8375189832382614E-002 -0.82347324981994974     
  0.10615556808521999      -0.83942651132639790     
  0.11778289480160209      -0.85995200084246726     
  0.12701444007229007      -0.88444267416445754     
  0.13890255437564009      -0.91189677396554247     
  0.15980883012326930      -0.94089627175783919     
  0.19711334539611725      -0.96924861215984726     
  0.25163087657879585      -0.99496090781227986     
  0.30730214760893948       -1.0204392855600639     
  0.36297341863908344       -1.0459176633078484     
  0.41864468966922685       -1.0713960410556327     
  0.47431596069937071       -1.0968744188034165     
  0.52998723172951467       -1.1223527965512008     
  0.58565850275965847       -1.1478311742989851     
  0.64132977378980172       -1.1733095520467693     
  0.69700104481994607       -1.1987879297945536     
  0.75267231585008965       -1.2242663075423379     
  0.80834358688023311       -1.2497446852901219     
  0.86401485791037735       -1.2752230630379062     
  0.91968612894052093       -1.3007014407856905     
  0.97535739997066462       -1.3261798185334748     
   1.0310286710008085       -1.3516581962812588     


==> Exemple_Problem/pt_right_gauss.txt <==
  -1.6968827073204333      -0.10290324385983415     
  -1.6412161585724243      -0.12839193745632999     
  -1.5855496098244155      -0.15388063105282554     
  -1.5298830610764065      -0.17936932464932204     
  -1.4742165123283975      -0.20485801824581676     
  -1.4185499635803887      -0.23034671184231331     
  -1.3628834148323796      -0.25583540543880928     
  -1.3072168660843704      -0.28132409903530564     
  -1.2515503173363614      -0.30681279263180178     
  -1.1958837685883528      -0.33230148622829686     
  -1.1402172198403437      -0.35779017982479283     
  -1.0845506710923347      -0.38327887342128886     
  -1.0288841223443261      -0.40876756701778472     
 -0.97321757359631678      -0.43425626061428085     
 -0.91755102484830764      -0.45974495421077716     
 -0.86182670197161027      -0.48533625341177256     
 -0.80515342496311171      -0.51239888628229902     
 -0.74731501737513362      -0.54071241042391938     
 -0.68848958847086772      -0.56952049869804477     
 -0.62893282687382501      -0.59819207061052515     
 -0.56896784254213961      -0.62624393546448487     
 -0.50896440936799370      -0.65335564384462785     
 -0.44930971953766224      -0.67937361913111050     
 -0.39037405128339581      -0.70430255283068677     
 -0.33247560599470033      -0.72828365418712337     
 -0.27570960840908526      -0.75161248084940802     
 -0.22047667611387559      -0.77448306703827352     
 -0.16664464939500551      -0.79728119209619608     
 -0.11408718224167189      -0.82030633436241029     
  -6.2551418871643311E-002 -0.84379689057867890     
  -1.1666930399105716E-002 -0.86790214701651158     
   3.9041129342374865E-002 -0.89266303950019465     
   9.0136177038021986E-002 -0.91800060760862889     
  0.14225239934939438      -0.94371018394023387     
  0.19607502296323964      -0.96945919381735912     
  0.25163087657879585      -0.99496090781227986     
  0.30730214760893948       -1.0204392855600639     
  0.36297341863908344       -1.0459176633078484     
  0.41864468966922685       -1.0713960410556327     
  0.47431596069937071       -1.0968744188034165     
  0.52998723172951467       -1.1223527965512008     
  0.58565850275965847       -1.1478311742989851     
  0.64132977378980172       -1.1733095520467693     
  0.69700104481994607       -1.1987879297945536     
  0.75267231585008965       -1.2242663075423379     
  0.80834358688023311       -1.2497446852901219     
  0.86401485791037735       -1.2752230630379062     
  0.91968612894052093       -1.3007014407856905     
  0.97535739997066462       -1.3261798185334748     
   1.0310286710008085       -1.3516581962812588     


==> Linear_shear/NH_Data.txt <==
0.150   0.318
0.400   0.451
0.600   0.519
0.900   0.561

==> Linear_shear/NH_Lac.txt <==
0.000	0.000
0.150	0.270
0.300	0.400
0.450	0.472
0.600	0.528
0.680	0.546
0.750	0.564
0.900	0.590


==> Linear_shear/NH_Li.txt <==
0.000	0.000
0.150	0.254
0.300	0.370
0.400	0.409
0.500	0.449
0.600	0.489
0.700	0.520
0.800	0.549
0.900	0.569


==> Linear_shear/NH_Walter.txt <==
0.000	0.000
0.150	0.266
0.300	0.398
0.400	0.451
0.450	0.473
0.500	0.492
0.600	0.521
0.650	0.542
0.700	0.556
0.750	0.568
0.900	0.601
1.200	0.654


==> Linear_shear/Skalak_Data.txt <==
0.150	0.226
0.400	0.353
0.900	0.461
2.000   0.532

==> Linear_shear/Skalak_Lac.txt <==
0.000	0.000
0.150	0.234
0.300	0.333
0.450	0.390
0.600	0.431
0.900	0.485
1.200	0.523
1.500	0.550
1.800	0.569
2.100	0.585
2.400	0.600


==> Linear_shear/Skalak_Li.txt <==
0.000	0.000
0.150	0.230
0.300	0.320
0.400	0.360
0.500	0.390
0.600	0.430
1.200	0.520
1.600	0.571
1.800	0.590
2.400	0.620

==> Linear_shear/Skalak_Walter.txt <==
0.000	0.000
0.150	0.234
0.300	0.334
0.400	0.374
0.450	0.391
0.500	0.405
0.600	0.431
0.900	0.485
1.200	0.523
1.500	0.550
1.800	0.570
2.000	0.581
2.300	0.594
2.400	0.598
2.500	0.602
2.700	0.610
3.000	0.620

